Fluctuations of Schensted row insertion

We investigate asymptotic probabilistic phenomena arising from the application of the Schensted row insertion algorithm, a key component of the Robinson-Schensted-Knuth (RSK) correspondence, to random inputs. Our analysis centers on a random tableau $T$ with a given shape $\lambda$, which may itself be random or deterministic. We examine the stochastic properties of the position of the new box created when inserting a deterministic entry into $T$. Specifically, we focus on the fluctuations of this position around its expected value as the size of the Young diagram $\lambda$ approaches infinity. Our findings reveal that these fluctuations are asymptotically Gaussian, with the mean and variance expressed in terms of Kerov's transition measure of the diagram $\lambda$. An important application of this analysis is the RSK algorithm applied to a finite, long sequence of independent, identically distributed random variables. While there remains a gap in the reasoning for this case, we present an explicit conjecture regarding its behavior.

==> figures/data/CDF-Wigner100.txt <==

# Curve 0 of 1, 100 points
# Curve title: "z,CDF(z)"
# x y type
-20.00000  0.00000  i
-19.59596  0.00172  i
-19.19192  0.00484  i
-18.78788  0.00887  i
-18.38384  0.01362  i
-17.97980  0.01897  i
-17.57576  0.02486  i
-17.17172  0.03123  i
-16.76768  0.03804  i
-16.36364  0.04524  i
-15.95960  0.05282  i
-15.55556  0.06074  i
-15.15152  0.06898  i
-14.74747  0.07752  i
-14.34343  0.08635  i
-13.93939  0.09544  i
-13.53535  0.10479  i
-13.13131  0.11437  i
-12.72727  0.12418  i
-12.32323  0.13421  i
-11.91919  0.14444  i
-11.51515  0.15486  i
-11.11111  0.16547  i
-10.70707  0.17625  i
-10.30303  0.18719  i
-9.89899  0.19829  i
-9.49495  0.20954  i
-9.09091  0.22093  i
-8.68687  0.23245  i
-8.28283  0.24409  i
-7.87879  0.25586  i
-7.47475  0.26773  i
-7.07071  0.27971  i
-6.66667  0.29179  i
-6.26263  0.30396  i
-5.85859  0.31622  i
-5.45455  0.32855  i
-5.05051  0.34096  i
-4.64646  0.35344  i
-4.24242  0.36598  i
-3.83838  0.37857  i
-3.43434  0.39122  i
-3.03030  0.40391  i
-2.62626  0.41664  i
-2.22222  0.42941  i
-1.81818  0.44221  i
-1.41414  0.45502  i
-1.01010  0.46786  i
-0.60606  0.48071  i
-0.20202  0.49357  i
 0.20202  0.50643  i
 0.60606  0.51929  i
 1.01010  0.53214  i
 1.41414  0.54498  i
 1.81818  0.55779  i
 2.22222  0.57059  i
 2.62626  0.58336  i
 3.03030  0.59609  i
 3.43434  0.60878  i
 3.83838  0.62143  i
 4.24242  0.63402  i
 4.64646  0.64656  i
 5.05051  0.65904  i
 5.45455  0.67145  i
 5.85859  0.68378  i
 6.26263  0.69604  i
 6.66667  0.70821  i
 7.07071  0.72029  i
 7.47475  0.73227  i
 7.87879  0.74414  i
 8.28283  0.75591  i
 8.68687  0.76755  i
 9.09091  0.77907  i
 9.49495  0.79046  i
 9.89899  0.80171  i
 10.30303  0.81281  i
 10.70707  0.82375  i
 11.11111  0.83453  i
 11.51515  0.84514  i
 11.91919  0.85556  i
 12.32323  0.86579  i
 12.72727  0.87582  i
 13.13131  0.88563  i
 13.53535  0.89521  i
 13.93939  0.90456  i
 14.34343  0.91365  i
 14.74747  0.92248  i
 15.15152  0.93102  i
 15.55556  0.93926  i
 15.95960  0.94718  i
 16.36364  0.95476  i
 16.76768  0.96196  i
 17.17172  0.96877  i
 17.57576  0.97514  i
 17.97980  0.98103  i
 18.38384  0.98638  i
 18.78788  0.99113  i
 19.19192  0.99516  i
 19.59596  0.99828  i
 20.00000  1.00000  i



==> figures/data/CDF-Wigner10000.txt <==

# Curve 0 of 1, 100 points
# Curve title: "z,CDF(z)"
# x y type
-200.00000  0.00000  i
-195.95960  0.00172  i
-191.91919  0.00484  i
-187.87879  0.00887  i
-183.83838  0.01362  i
-179.79798  0.01897  i
-175.75758  0.02486  i
-171.71717  0.03123  i
-167.67677  0.03804  i
-163.63636  0.04524  i
-159.59596  0.05282  i
-155.55556  0.06074  i
-151.51515  0.06898  i
-147.47475  0.07752  i
-143.43434  0.08635  i
-139.39394  0.09544  i
-135.35354  0.10479  i
-131.31313  0.11437  i
-127.27273  0.12418  i
-123.23232  0.13421  i
-119.19192  0.14444  i
-115.15152  0.15486  i
-111.11111  0.16547  i
-107.07071  0.17625  i
-103.03030  0.18719  i
-98.98990  0.19829  i
-94.94949  0.20954  i
-90.90909  0.22093  i
-86.86869  0.23245  i
-82.82828  0.24409  i
-78.78788  0.25586  i
-74.74747  0.26773  i
-70.70707  0.27971  i
-66.66667  0.29179  i
-62.62626  0.30396  i
-58.58586  0.31622  i
-54.54545  0.32855  i
-50.50505  0.34096  i
-46.46465  0.35344  i
-42.42424  0.36598  i
-38.38384  0.37857  i
-34.34343  0.39122  i
-30.30303  0.40391  i
-26.26263  0.41664  i
-22.22222  0.42941  i
-18.18182  0.44221  i
-14.14141  0.45502  i
-10.10101  0.46786  i
-6.06061  0.48071  i
-2.02020  0.49357  i
 2.02020  0.50643  i
 6.06061  0.51929  i
 10.10101  0.53214  i
 14.14141  0.54498  i
 18.18182  0.55779  i
 22.22222  0.57059  i
 26.26263  0.58336  i
 30.30303  0.59609  i
 34.34343  0.60878  i
 38.38384  0.62143  i
 42.42424  0.63402  i
 46.46465  0.64656  i
 50.50505  0.65904  i
 54.54545  0.67145  i
 58.58586  0.68378  i
 62.62626  0.69604  i
 66.66667  0.70821  i
 70.70707  0.72029  i
 74.74747  0.73227  i
 78.78788  0.74414  i
 82.82828  0.75591  i
 86.86869  0.76755  i
 90.90909  0.77907  i
 94.94949  0.79046  i
 98.98990  0.80171  i
 103.03030  0.81281  i
 107.07071  0.82375  i
 111.11111  0.83453  i
 115.15152  0.84514  i
 119.19192  0.85556  i
 123.23232  0.86579  i
 127.27273  0.87582  i
 131.31313  0.88563  i
 135.35354  0.89521  i
 139.39394  0.90456  i
 143.43434  0.91365  i
 147.47475  0.92248  i
 151.51515  0.93102  i
 155.55556  0.93926  i
 159.59596  0.94718  i
 163.63636  0.95476  i
 167.67677  0.96196  i
 171.71717  0.96877  i
 175.75758  0.97514  i
 179.79798  0.98103  i
 183.83838  0.98638  i
 187.87879  0.99113  i
 191.91919  0.99516  i
 195.95960  0.99828  i
 200.00000  1.00000  i



==> figures/data/VK.txt <==

# Curve 0 of 1, 200 points
# Curve title: "xx(z),yy(z)"
# x y type

 0.0      2.2
 0.00000  2.00000  i
 0.00061  1.98050  i
 0.00171  1.96151  i
 0.00315  1.94285  i
 0.00485  1.92445  i
 0.00678  1.90628  i
 0.00891  1.88831  i
 0.01124  1.87054  i
 0.01374  1.85294  i
 0.01640  1.83550  i
 0.01922  1.81822  i
 0.02219  1.80108  i
 0.02529  1.78409  i
 0.02853  1.76723  i
 0.03191  1.75050  i
 0.03540  1.73390  i
 0.03902  1.71741  i
 0.04276  1.70105  i
 0.04661  1.68480  i
 0.05058  1.66867  i
 0.05465  1.65264  i
 0.05883  1.63672  i
 0.06312  1.62091  i
 0.06751  1.60520  i
 0.07200  1.58958  i
 0.07658  1.57407  i
 0.08127  1.55865  i
 0.08605  1.54333  i
 0.09092  1.52811  i
 0.09589  1.51297  i
 0.10095  1.49793  i
 0.10609  1.48298  i
 0.11133  1.46811  i
 0.11665  1.45334  i
 0.12206  1.43864  i
 0.12756  1.42404  i
 0.13314  1.40952  i
 0.13880  1.39508  i
 0.14455  1.38073  i
 0.15037  1.36645  i
 0.15628  1.35226  i
 0.16227  1.33815  i
 0.16834  1.32412  i
 0.17449  1.31017  i
 0.18071  1.29629  i
 0.18702  1.28249  i
 0.19340  1.26877  i
 0.19985  1.25513  i
 0.20638  1.24156  i
 0.21299  1.22807  i
 0.21967  1.21465  i
 0.22643  1.20130  i
 0.23326  1.18803  i
 0.24016  1.17483  i
 0.24714  1.16171  i
 0.25418  1.14866  i
 0.26130  1.13567  i
 0.26849  1.12277  i
 0.27576  1.10993  i
 0.28309  1.09716  i
 0.29049  1.08446  i
 0.29797  1.07183  i
 0.30551  1.05928  i
 0.31312  1.04679  i
 0.32080  1.03437  i
 0.32855  1.02202  i
 0.33637  1.00974  i
 0.34426  0.99753  i
 0.35221  0.98538  i
 0.36024  0.97330  i
 0.36833  0.96129  i
 0.37649  0.94935  i
 0.38471  0.93747  i
 0.39300  0.92567  i
 0.40136  0.91392  i
 0.40979  0.90225  i
 0.41828  0.89064  i
 0.42684  0.87910  i
 0.43546  0.86762  i
 0.44415  0.85621  i
 0.45291  0.84486  i
 0.46173  0.83359  i
 0.47061  0.82237  i
 0.47956  0.81122  i
 0.48858  0.80014  i
 0.49766  0.78912  i
 0.50681  0.77817  i
 0.51602  0.76728  i
 0.52530  0.75645  i
 0.53464  0.74570  i
 0.54405  0.73500  i
 0.55352  0.72437  i
 0.56305  0.71381  i
 0.57265  0.70331  i
 0.58232  0.69287  i
 0.59204  0.68250  i
 0.60184  0.67219  i
 0.61170  0.66195  i
 0.62162  0.65177  i
 0.63160  0.64165  i
 0.64165  0.63160  i
 0.65177  0.62162  i
 0.66195  0.61170  i
 0.67219  0.60184  i
 0.68250  0.59204  i
 0.69287  0.58232  i
 0.70331  0.57265  i
 0.71381  0.56305  i
 0.72437  0.55352  i
 0.73500  0.54405  i
 0.74570  0.53464  i
 0.75645  0.52530  i
 0.76728  0.51602  i
 0.77817  0.50681  i
 0.78912  0.49766  i
 0.80014  0.48858  i
 0.81122  0.47956  i
 0.82237  0.47061  i
 0.83359  0.46173  i
 0.84486  0.45291  i
 0.85621  0.44415  i
 0.86762  0.43546  i
 0.87910  0.42684  i
 0.89064  0.41828  i
 0.90225  0.40979  i
 0.91392  0.40136  i
 0.92567  0.39300  i
 0.93747  0.38471  i
 0.94935  0.37649  i
 0.96129  0.36833  i
 0.97330  0.36024  i
 0.98538  0.35221  i
 0.99753  0.34426  i
 1.00974  0.33637  i
 1.02202  0.32855  i
 1.03437  0.32080  i
 1.04679  0.31312  i
 1.05928  0.30551  i
 1.07183  0.29797  i
 1.08446  0.29049  i
 1.09716  0.28309  i
 1.10993  0.27576  i
 1.12277  0.26849  i
 1.13567  0.26130  i
 1.14866  0.25418  i
 1.16171  0.24714  i
 1.17483  0.24016  i
 1.18803  0.23326  i
 1.20130  0.22643  i
 1.21465  0.21967  i
 1.22807  0.21299  i
 1.24156  0.20638  i
 1.25513  0.19985  i
 1.26877  0.19340  i
 1.28249  0.18702  i
 1.29629  0.18071  i
 1.31017  0.17449  i
 1.32412  0.16834  i
 1.33815  0.16227  i
 1.35226  0.15628  i
 1.36645  0.15037  i
 1.38073  0.14455  i
 1.39508  0.13880  i
 1.40952  0.13314  i
 1.42404  0.12756  i
 1.43864  0.12206  i
 1.45334  0.11665  i
 1.46811  0.11133  i
 1.48298  0.10609  i
 1.49793  0.10095  i
 1.51297  0.09589  i
 1.52811  0.09092  i
 1.54333  0.08605  i
 1.55865  0.08127  i
 1.57407  0.07658  i
 1.58958  0.07200  i
 1.60520  0.06751  i
 1.62091  0.06312  i
 1.63672  0.05883  i
 1.65264  0.05465  i
 1.66867  0.05058  i
 1.68480  0.04661  i
 1.70105  0.04276  i
 1.71741  0.03902  i
 1.73390  0.03540  i
 1.75050  0.03191  i
 1.76723  0.02853  i
 1.78409  0.02529  i
 1.80108  0.02219  i
 1.81822  0.01922  i
 1.83550  0.01640  i
 1.85294  0.01374  i
 1.87054  0.01124  i
 1.88831  0.00891  i
 1.90628  0.00678  i
 1.92445  0.00485  i
 1.94285  0.00315  i
 1.96151  0.00171  i
 1.98050  0.00061  i
 2.00000  0.00000  i
 2.2      0.0




==> figures/data/cloud_19.txt <==
0.797/13,
0.656/15,
0.068/-19,
0.621/15,
0.492/-9,
0.326/-17,
0.361/-19,
0.024/-17,
0.577/3,
0.836/19,
0.103/-15,
0.844/15,
0.245/-9,
0.103/-19,
0.589/13,
0.696/11,
0.221/-19,
0.496/-3,
0.984/19,
0.174/-15,
0.208/-9,
0.290/-13,
0.695/1,
0.908/19,
0.506/-1,
0.730/9,
0.265/-15,
0.410/-11,
0.837/15,
0.140/-19,
0.024/-19,
0.814/17,
0.005/-19,
0.506/-9,
0.581/9,
0.846/15,
0.165/-17,
0.629/-5,
0.500/-1,
0.414/-13,
0.447/-7,
0.973/19,
0.714/17,
0.169/-19,
0.550/7,
0.094/-17,
0.337/-13,
0.360/-17,
0.840/17,
0.757/17,
0.662/13,
0.118/-17,
0.016/-19,
0.927/17,
0.401/-7,
0.118/-19,
0.864/19,
0.748/13,
0.705/15,
0.130/-19,
0.313/-11,
0.672/7,
0.011/-19,
0.671/13,
0.485/-9,
0.949/19,
0.094/-19,
0.458/3,
0.808/17,
0.537/5,
0.171/-7,
0.766/17,
0.741/15,
0.704/19,
0.599/15,
0.189/-13,
0.385/-13,
0.592/15,
0.229/-19,
0.678/15,
0.771/15,
0.509/-3,
0.492/5,
0.649/13,
0.031/-17,
0.442/-9,
0.655/13,
0.714/5,
0.577/3,
0.271/-11,
0.216/-19,
0.905/19,
0.907/19,
0.934/19,
0.313/-17,
0.591/11,
0.442/-11,
0.160/-19,
0.019/-19,
0.137/-15

==> figures/data/sinus.txt <==

# Curve 0 of 1, 200 points
# Curve title: "sin((z-0.5)*pi), z"
# x y type
-1.00000  0.00000  i
-0.99988  0.00503  i
-0.99950  0.01005  i
-0.99888  0.01508  i
-0.99801  0.02010  i
-0.99689  0.02513  i
-0.99552  0.03015  i
-0.99390  0.03518  i
-0.99204  0.04020  i
-0.98992  0.04523  i
-0.98756  0.05025  i
-0.98496  0.05528  i
-0.98211  0.06030  i
-0.97901  0.06533  i
-0.97568  0.07035  i
-0.97209  0.07538  i
-0.96827  0.08040  i
-0.96420  0.08543  i
-0.95990  0.09045  i
-0.95535  0.09548  i
-0.95057  0.10050  i
-0.94555  0.10553  i
-0.94029  0.11055  i
-0.93480  0.11558  i
-0.92908  0.12060  i
-0.92312  0.12563  i
-0.91694  0.13065  i
-0.91052  0.13568  i
-0.90388  0.14070  i
-0.89702  0.14573  i
-0.88993  0.15075  i
-0.88262  0.15578  i
-0.87509  0.16080  i
-0.86734  0.16583  i
-0.85937  0.17085  i
-0.85119  0.17588  i
-0.84280  0.18090  i
-0.83420  0.18593  i
-0.82539  0.19095  i
-0.81638  0.19598  i
-0.80716  0.20101  i
-0.79774  0.20603  i
-0.78812  0.21106  i
-0.77830  0.21608  i
-0.76829  0.22111  i
-0.75809  0.22613  i
-0.74770  0.23116  i
-0.73713  0.23618  i
-0.72637  0.24121  i
-0.71543  0.24623  i
-0.70431  0.25126  i
-0.69302  0.25628  i
-0.68155  0.26131  i
-0.66991  0.26633  i
-0.65811  0.27136  i
-0.64614  0.27638  i
-0.63401  0.28141  i
-0.62172  0.28643  i
-0.60928  0.29146  i
-0.59669  0.29648  i
-0.58395  0.30151  i
-0.57106  0.30653  i
-0.55803  0.31156  i
-0.54486  0.31658  i
-0.53155  0.32161  i
-0.51812  0.32663  i
-0.50455  0.33166  i
-0.49086  0.33668  i
-0.47704  0.34171  i
-0.46311  0.34673  i
-0.44906  0.35176  i
-0.43490  0.35678  i
-0.42063  0.36181  i
-0.40626  0.36683  i
-0.39178  0.37186  i
-0.37721  0.37688  i
-0.36254  0.38191  i
-0.34778  0.38693  i
-0.33294  0.39196  i
-0.31801  0.39698  i
-0.30301  0.40201  i
-0.28792  0.40704  i
-0.27277  0.41206  i
-0.25755  0.41709  i
-0.24226  0.42211  i
-0.22692  0.42714  i
-0.21151  0.43216  i
-0.19606  0.43719  i
-0.18055  0.44221  i
-0.16500  0.44724  i
-0.14941  0.45226  i
-0.13379  0.45729  i
-0.11813  0.46231  i
-0.10243  0.46734  i
-0.08672  0.47236  i
-0.07098  0.47739  i
-0.05523  0.48241  i
-0.03946  0.48744  i
-0.02368  0.49246  i
-0.00789  0.49749  i
 0.00789  0.50251  i
 0.02368  0.50754  i
 0.03946  0.51256  i
 0.05523  0.51759  i
 0.07098  0.52261  i
 0.08672  0.52764  i
 0.10243  0.53266  i
 0.11813  0.53769  i
 0.13379  0.54271  i
 0.14941  0.54774  i
 0.16500  0.55276  i
 0.18055  0.55779  i
 0.19606  0.56281  i
 0.21151  0.56784  i
 0.22692  0.57286  i
 0.24226  0.57789  i
 0.25755  0.58291  i
 0.27277  0.58794  i
 0.28792  0.59296  i
 0.30301  0.59799  i
 0.31801  0.60302  i
 0.33294  0.60804  i
 0.34778  0.61307  i
 0.36254  0.61809  i
 0.37721  0.62312  i
 0.39178  0.62814  i
 0.40626  0.63317  i
 0.42063  0.63819  i
 0.43490  0.64322  i
 0.44906  0.64824  i
 0.46311  0.65327  i
 0.47704  0.65829  i
 0.49086  0.66332  i
 0.50455  0.66834  i
 0.51812  0.67337  i
 0.53155  0.67839  i
 0.54486  0.68342  i
 0.55803  0.68844  i
 0.57106  0.69347  i
 0.58395  0.69849  i
 0.59669  0.70352  i
 0.60928  0.70854  i
 0.62172  0.71357  i
 0.63401  0.71859  i
 0.64614  0.72362  i
 0.65811  0.72864  i
 0.66991  0.73367  i
 0.68155  0.73869  i
 0.69302  0.74372  i
 0.70431  0.74874  i
 0.71543  0.75377  i
 0.72637  0.75879  i
 0.73713  0.76382  i
 0.74770  0.76884  i
 0.75809  0.77387  i
 0.76829  0.77889  i
 0.77830  0.78392  i
 0.78812  0.78894  i
 0.79774  0.79397  i
 0.80716  0.79899  i
 0.81638  0.80402  i
 0.82539  0.80905  i
 0.83420  0.81407  i
 0.84280  0.81910  i
 0.85119  0.82412  i
 0.85937  0.82915  i
 0.86734  0.83417  i
 0.87509  0.83920  i
 0.88262  0.84422  i
 0.88993  0.84925  i
 0.89702  0.85427  i
 0.90388  0.85930  i
 0.91052  0.86432  i
 0.91694  0.86935  i
 0.92312  0.87437  i
 0.92908  0.87940  i
 0.93480  0.88442  i
 0.94029  0.88945  i
 0.94555  0.89447  i
 0.95057  0.89950  i
 0.95535  0.90452  i
 0.95990  0.90955  i
 0.96420  0.91457  i
 0.96827  0.91960  i
 0.97209  0.92462  i
 0.97568  0.92965  i
 0.97901  0.93467  i
 0.98211  0.93970  i
 0.98496  0.94472  i
 0.98756  0.94975  i
 0.98992  0.95477  i
 0.99204  0.95980  i
 0.99390  0.96482  i
 0.99552  0.96985  i
 0.99689  0.97487  i
 0.99801  0.97990  i
 0.99888  0.98492  i
 0.99950  0.98995  i
 0.99988  0.99497  i
 1.00000  1.00000  i



==> figures/data/vershik-kerov-RU.txt <==

# Curve 0 of 1, 100 points
# Curve title: "zn(z),tn(z)"
# x y type
-2.00000  2.00000  i
-1.95960  1.96305  i
-1.91919  1.92896  i
-1.87879  1.89675  i
-1.83838  1.86607  i
-1.79798  1.83671  i
-1.75758  1.80855  i
-1.71717  1.78147  i
-1.67677  1.75541  i
-1.63636  1.73030  i
-1.59596  1.70610  i
-1.55556  1.68276  i
-1.51515  1.66024  i
-1.47475  1.63853  i
-1.43434  1.61758  i
-1.39394  1.59738  i
-1.35354  1.57790  i
-1.31313  1.55913  i
-1.27273  1.54105  i
-1.23232  1.52364  i
-1.19192  1.50689  i
-1.15152  1.49079  i
-1.11111  1.47533  i
-1.07071  1.46049  i
-1.03030  1.44626  i
-0.98990  1.43264  i
-0.94949  1.41962  i
-0.90909  1.40719  i
-0.86869  1.39535  i
-0.82828  1.38408  i
-0.78788  1.37338  i
-0.74747  1.36324  i
-0.70707  1.35367  i
-0.66667  1.34465  i
-0.62626  1.33619  i
-0.58586  1.32827  i
-0.54545  1.32089  i
-0.50505  1.31406  i
-0.46465  1.30776  i
-0.42424  1.30199  i
-0.38384  1.29676  i
-0.34343  1.29206  i
-0.30303  1.28788  i
-0.26263  1.28423  i
-0.22222  1.28111  i
-0.18182  1.27850  i
-0.14141  1.27642  i
-0.10101  1.27486  i
-0.06061  1.27382  i
-0.02020  1.27330  i
 0.02020  1.27330  i
 0.06061  1.27382  i
 0.10101  1.27486  i
 0.14141  1.27642  i
 0.18182  1.27850  i
 0.22222  1.28111  i
 0.26263  1.28423  i
 0.30303  1.28788  i
 0.34343  1.29206  i
 0.38384  1.29676  i
 0.42424  1.30199  i
 0.46465  1.30776  i
 0.50505  1.31406  i
 0.54545  1.32089  i
 0.58586  1.32827  i
 0.62626  1.33619  i
 0.66667  1.34465  i
 0.70707  1.35367  i
 0.74747  1.36324  i
 0.78788  1.37338  i
 0.82828  1.38408  i
 0.86869  1.39535  i
 0.90909  1.40719  i
 0.94949  1.41962  i
 0.98990  1.43264  i
 1.03030  1.44626  i
 1.07071  1.46049  i
 1.11111  1.47533  i
 1.15152  1.49079  i
 1.19192  1.50689  i
 1.23232  1.52364  i
 1.27273  1.54105  i
 1.31313  1.55913  i
 1.35354  1.57790  i
 1.39394  1.59738  i
 1.43434  1.61758  i
 1.47475  1.63853  i
 1.51515  1.66024  i
 1.55556  1.68276  i
 1.59596  1.70610  i
 1.63636  1.73030  i
 1.67677  1.75541  i
 1.71717  1.78147  i
 1.75758  1.80855  i
 1.79798  1.83671  i
 1.83838  1.86607  i
 1.87879  1.89675  i
 1.91919  1.92896  i
 1.95960  1.96305  i
 2.00000  2.00000  i



==> figures/density/density1.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.000,
0.175/0.000,
0.180/0.000,
0.185/0.000,
0.190/0.000,
0.195/0.000,
0.200/0.000,
0.205/0.000,
0.210/0.000,
0.215/0.000,
0.220/0.000,
0.225/0.000,
0.230/0.000,
0.235/0.000,
0.240/0.000,
0.245/0.000,
0.250/0.000,
0.255/0.000,
0.260/0.000,
0.265/0.000,
0.270/0.000,
0.275/0.000,
0.280/0.000,
0.285/0.000,
0.290/0.000,
0.295/0.000,
0.300/0.000,
0.305/0.000,
0.310/0.000,
0.315/0.000,
0.320/0.000,
0.325/0.000,
0.330/0.000,
0.335/0.000,
0.340/0.000,
0.345/0.000,
0.350/0.000,
0.355/0.000,
0.360/0.000,
0.365/0.000,
0.370/0.000,
0.375/0.000,
0.380/0.000,
0.385/0.000,
0.390/0.000,
0.395/0.000,
0.400/0.000,
0.405/0.000,
0.410/0.000,
0.415/0.000,
0.420/0.000,
0.425/0.000,
0.430/0.000,
0.435/0.000,
0.440/0.000,
0.445/0.000,
0.450/0.000,
0.455/0.000,
0.460/0.000,
0.465/0.000,
0.470/0.001,
0.475/0.001,
0.480/0.001,
0.485/0.001,
0.490/0.001,
0.495/0.001,
0.500/0.001,
0.505/0.001,
0.510/0.001,
0.515/0.001,
0.520/0.002,
0.525/0.002,
0.530/0.002,
0.535/0.002,
0.540/0.002,
0.545/0.003,
0.550/0.003,
0.555/0.003,
0.560/0.004,
0.565/0.004,
0.570/0.005,
0.575/0.005,
0.580/0.006,
0.585/0.007,
0.590/0.007,
0.595/0.008,
0.600/0.009,
0.605/0.010,
0.610/0.011,
0.615/0.012,
0.620/0.014,
0.625/0.015,
0.630/0.017,
0.635/0.018,
0.640/0.020,
0.645/0.022,
0.650/0.025,
0.655/0.027,
0.660/0.030,
0.665/0.033,
0.670/0.036,
0.675/0.039,
0.680/0.042,
0.685/0.046,
0.690/0.049,
0.695/0.053,
0.700/0.058,
0.705/0.062,
0.710/0.067,
0.715/0.071,
0.720/0.077,
0.725/0.082,
0.730/0.088,
0.735/0.094,
0.740/0.101,
0.745/0.107,
0.750/0.115,
0.755/0.122,
0.760/0.130,
0.765/0.139,
0.770/0.148,
0.775/0.157,
0.780/0.167,
0.785/0.177,
0.790/0.188,
0.795/0.199,
0.800/0.211,
0.805/0.224,
0.810/0.237,
0.815/0.250,
0.820/0.264,
0.825/0.278,
0.830/0.293,
0.835/0.308,
0.840/0.323,
0.845/0.339,
0.850/0.355,
0.855/0.372,
0.860/0.389,
0.865/0.406,
0.870/0.424,
0.875/0.442,
0.880/0.461,
0.885/0.480,
0.890/0.499,
0.895/0.518,
0.900/0.538,
0.905/0.557,
0.910/0.577,
0.915/0.597,
0.920/0.618,
0.925/0.639,
0.930/0.660,
0.935/0.682,
0.940/0.704,
0.945/0.727,
0.950/0.750,
0.955/0.773,
0.960/0.797,
0.965/0.822,
0.970/0.846,
0.975/0.871,
0.980/0.896,
0.985/0.920,
0.990/0.946,
0.995/0.972

==> figures/density/density10.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.000,
0.175/0.000,
0.180/0.000,
0.185/0.001,
0.190/0.001,
0.195/0.001,
0.200/0.001,
0.205/0.002,
0.210/0.002,
0.215/0.003,
0.220/0.003,
0.225/0.004,
0.230/0.004,
0.235/0.005,
0.240/0.006,
0.245/0.007,
0.250/0.008,
0.255/0.009,
0.260/0.010,
0.265/0.011,
0.270/0.012,
0.275/0.014,
0.280/0.016,
0.285/0.018,
0.290/0.020,
0.295/0.022,
0.300/0.025,
0.305/0.028,
0.310/0.032,
0.315/0.035,
0.320/0.039,
0.325/0.044,
0.330/0.049,
0.335/0.054,
0.340/0.060,
0.345/0.066,
0.350/0.073,
0.355/0.080,
0.360/0.088,
0.365/0.096,
0.370/0.105,
0.375/0.114,
0.380/0.125,
0.385/0.135,
0.390/0.147,
0.395/0.158,
0.400/0.171,
0.405/0.184,
0.410/0.197,
0.415/0.211,
0.420/0.226,
0.425/0.241,
0.430/0.256,
0.435/0.272,
0.440/0.288,
0.445/0.305,
0.450/0.321,
0.455/0.338,
0.460/0.356,
0.465/0.373,
0.470/0.391,
0.475/0.409,
0.480/0.427,
0.485/0.445,
0.490/0.464,
0.495/0.482,
0.500/0.500,
0.505/0.518,
0.510/0.536,
0.515/0.554,
0.520/0.572,
0.525/0.590,
0.530/0.607,
0.535/0.624,
0.540/0.641,
0.545/0.657,
0.550/0.673,
0.555/0.689,
0.560/0.705,
0.565/0.720,
0.570/0.735,
0.575/0.750,
0.580/0.764,
0.585/0.778,
0.590/0.792,
0.595/0.805,
0.600/0.818,
0.605/0.830,
0.610/0.842,
0.615/0.854,
0.620/0.864,
0.625/0.875,
0.630/0.884,
0.635/0.893,
0.640/0.902,
0.645/0.910,
0.650/0.918,
0.655/0.925,
0.660/0.931,
0.665/0.937,
0.670/0.943,
0.675/0.948,
0.680/0.953,
0.685/0.958,
0.690/0.962,
0.695/0.966,
0.700/0.970,
0.705/0.973,
0.710/0.976,
0.715/0.979,
0.720/0.982,
0.725/0.984,
0.730/0.986,
0.735/0.988,
0.740/0.990,
0.745/0.991,
0.750/0.992,
0.755/0.994,
0.760/0.995,
0.765/0.995,
0.770/0.996,
0.775/0.997,
0.780/0.997,
0.785/0.998,
0.790/0.998,
0.795/0.998,
0.800/0.999,
0.805/0.999,
0.810/0.999,
0.815/0.999,
0.820/0.999,
0.825/1.000,
0.830/1.000,
0.835/1.000,
0.840/1.000,
0.845/1.000,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density11.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.001,
0.175/0.001,
0.180/0.001,
0.185/0.002,
0.190/0.002,
0.195/0.003,
0.200/0.003,
0.205/0.004,
0.210/0.005,
0.215/0.006,
0.220/0.008,
0.225/0.009,
0.230/0.011,
0.235/0.012,
0.240/0.014,
0.245/0.016,
0.250/0.018,
0.255/0.021,
0.260/0.023,
0.265/0.026,
0.270/0.029,
0.275/0.032,
0.280/0.035,
0.285/0.039,
0.290/0.043,
0.295/0.047,
0.300/0.052,
0.305/0.057,
0.310/0.063,
0.315/0.069,
0.320/0.076,
0.325/0.083,
0.330/0.091,
0.335/0.099,
0.340/0.107,
0.345/0.116,
0.350/0.126,
0.355/0.136,
0.360/0.147,
0.365/0.158,
0.370/0.170,
0.375/0.182,
0.380/0.195,
0.385/0.208,
0.390/0.222,
0.395/0.236,
0.400/0.251,
0.405/0.267,
0.410/0.283,
0.415/0.299,
0.420/0.316,
0.425/0.333,
0.430/0.351,
0.435/0.369,
0.440/0.387,
0.445/0.405,
0.450/0.424,
0.455/0.442,
0.460/0.461,
0.465/0.480,
0.470/0.499,
0.475/0.517,
0.480/0.536,
0.485/0.554,
0.490/0.572,
0.495/0.590,
0.500/0.608,
0.505/0.625,
0.510/0.642,
0.515/0.659,
0.520/0.675,
0.525/0.691,
0.530/0.706,
0.535/0.721,
0.540/0.735,
0.545/0.749,
0.550/0.763,
0.555/0.776,
0.560/0.789,
0.565/0.801,
0.570/0.813,
0.575/0.825,
0.580/0.836,
0.585/0.847,
0.590/0.858,
0.595/0.868,
0.600/0.878,
0.605/0.887,
0.610/0.896,
0.615/0.905,
0.620/0.913,
0.625/0.920,
0.630/0.927,
0.635/0.934,
0.640/0.940,
0.645/0.945,
0.650/0.950,
0.655/0.955,
0.660/0.959,
0.665/0.963,
0.670/0.967,
0.675/0.971,
0.680/0.974,
0.685/0.977,
0.690/0.979,
0.695/0.982,
0.700/0.984,
0.705/0.986,
0.710/0.988,
0.715/0.990,
0.720/0.991,
0.725/0.993,
0.730/0.994,
0.735/0.995,
0.740/0.996,
0.745/0.997,
0.750/0.997,
0.755/0.998,
0.760/0.998,
0.765/0.999,
0.770/0.999,
0.775/0.999,
0.780/1.000,
0.785/1.000,
0.790/1.000,
0.795/1.000,
0.800/1.000,
0.805/1.000,
0.810/1.000,
0.815/1.000,
0.820/1.000,
0.825/1.000,
0.830/1.000,
0.835/1.000,
0.840/1.000,
0.845/1.000,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density12.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.001,
0.125/0.001,
0.130/0.001,
0.135/0.001,
0.140/0.002,
0.145/0.002,
0.150/0.003,
0.155/0.004,
0.160/0.004,
0.165/0.005,
0.170/0.006,
0.175/0.007,
0.180/0.008,
0.185/0.009,
0.190/0.010,
0.195/0.012,
0.200/0.013,
0.205/0.015,
0.210/0.017,
0.215/0.019,
0.220/0.021,
0.225/0.024,
0.230/0.027,
0.235/0.030,
0.240/0.033,
0.245/0.037,
0.250/0.040,
0.255/0.045,
0.260/0.049,
0.265/0.054,
0.270/0.060,
0.275/0.066,
0.280/0.072,
0.285/0.079,
0.290/0.087,
0.295/0.095,
0.300/0.103,
0.305/0.112,
0.310/0.122,
0.315/0.132,
0.320/0.143,
0.325/0.154,
0.330/0.166,
0.335/0.178,
0.340/0.190,
0.345/0.203,
0.350/0.216,
0.355/0.230,
0.360/0.244,
0.365/0.259,
0.370/0.273,
0.375/0.289,
0.380/0.304,
0.385/0.320,
0.390/0.336,
0.395/0.353,
0.400/0.369,
0.405/0.386,
0.410/0.404,
0.415/0.421,
0.420/0.439,
0.425/0.456,
0.430/0.474,
0.435/0.492,
0.440/0.510,
0.445/0.528,
0.450/0.546,
0.455/0.564,
0.460/0.582,
0.465/0.600,
0.470/0.617,
0.475/0.634,
0.480/0.651,
0.485/0.668,
0.490/0.684,
0.495/0.700,
0.500/0.715,
0.505/0.730,
0.510/0.745,
0.515/0.758,
0.520/0.772,
0.525/0.785,
0.530/0.797,
0.535/0.808,
0.540/0.820,
0.545/0.830,
0.550/0.840,
0.555/0.850,
0.560/0.859,
0.565/0.868,
0.570/0.877,
0.575/0.885,
0.580/0.893,
0.585/0.900,
0.590/0.907,
0.595/0.914,
0.600/0.920,
0.605/0.927,
0.610/0.932,
0.615/0.938,
0.620/0.943,
0.625/0.948,
0.630/0.952,
0.635/0.957,
0.640/0.961,
0.645/0.964,
0.650/0.968,
0.655/0.971,
0.660/0.974,
0.665/0.976,
0.670/0.979,
0.675/0.981,
0.680/0.983,
0.685/0.985,
0.690/0.987,
0.695/0.989,
0.700/0.990,
0.705/0.991,
0.710/0.993,
0.715/0.994,
0.720/0.995,
0.725/0.996,
0.730/0.996,
0.735/0.997,
0.740/0.998,
0.745/0.998,
0.750/0.999,
0.755/0.999,
0.760/0.999,
0.765/0.999,
0.770/1.000,
0.775/1.000,
0.780/1.000,
0.785/1.000,
0.790/1.000,
0.795/1.000,
0.800/1.000,
0.805/1.000,
0.810/1.000,
0.815/1.000,
0.820/1.000,
0.825/1.000,
0.830/1.000,
0.835/1.000,
0.840/1.000,
0.845/1.000,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density13.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.001,
0.100/0.001,
0.105/0.001,
0.110/0.001,
0.115/0.002,
0.120/0.002,
0.125/0.003,
0.130/0.003,
0.135/0.004,
0.140/0.005,
0.145/0.006,
0.150/0.007,
0.155/0.008,
0.160/0.009,
0.165/0.011,
0.170/0.012,
0.175/0.014,
0.180/0.016,
0.185/0.018,
0.190/0.021,
0.195/0.023,
0.200/0.027,
0.205/0.030,
0.210/0.034,
0.215/0.038,
0.220/0.042,
0.225/0.047,
0.230/0.052,
0.235/0.058,
0.240/0.064,
0.245/0.070,
0.250/0.076,
0.255/0.084,
0.260/0.091,
0.265/0.099,
0.270/0.108,
0.275/0.117,
0.280/0.126,
0.285/0.137,
0.290/0.147,
0.295/0.159,
0.300/0.171,
0.305/0.184,
0.310/0.197,
0.315/0.211,
0.320/0.225,
0.325/0.239,
0.330/0.255,
0.335/0.270,
0.340/0.286,
0.345/0.302,
0.350/0.318,
0.355/0.335,
0.360/0.351,
0.365/0.368,
0.370/0.385,
0.375/0.402,
0.380/0.420,
0.385/0.437,
0.390/0.455,
0.395/0.472,
0.400/0.490,
0.405/0.508,
0.410/0.525,
0.415/0.543,
0.420/0.560,
0.425/0.578,
0.430/0.595,
0.435/0.612,
0.440/0.629,
0.445/0.646,
0.450/0.663,
0.455/0.679,
0.460/0.695,
0.465/0.710,
0.470/0.725,
0.475/0.740,
0.480/0.755,
0.485/0.769,
0.490/0.782,
0.495/0.795,
0.500/0.808,
0.505/0.820,
0.510/0.831,
0.515/0.842,
0.520/0.853,
0.525/0.863,
0.530/0.872,
0.535/0.881,
0.540/0.890,
0.545/0.898,
0.550/0.905,
0.555/0.912,
0.560/0.919,
0.565/0.925,
0.570/0.931,
0.575/0.936,
0.580/0.941,
0.585/0.946,
0.590/0.951,
0.595/0.955,
0.600/0.959,
0.605/0.963,
0.610/0.966,
0.615/0.970,
0.620/0.973,
0.625/0.975,
0.630/0.978,
0.635/0.980,
0.640/0.982,
0.645/0.984,
0.650/0.986,
0.655/0.987,
0.660/0.989,
0.665/0.990,
0.670/0.991,
0.675/0.992,
0.680/0.993,
0.685/0.994,
0.690/0.995,
0.695/0.996,
0.700/0.996,
0.705/0.997,
0.710/0.998,
0.715/0.998,
0.720/0.998,
0.725/0.999,
0.730/0.999,
0.735/0.999,
0.740/0.999,
0.745/1.000,
0.750/1.000,
0.755/1.000,
0.760/1.000,
0.765/1.000,
0.770/1.000,
0.775/1.000,
0.780/1.000,
0.785/1.000,
0.790/1.000,
0.795/1.000,
0.800/1.000,
0.805/1.000,
0.810/1.000,
0.815/1.000,
0.820/1.000,
0.825/1.000,
0.830/1.000,
0.835/1.000,
0.840/1.000,
0.845/1.000,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density14.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.001,
0.085/0.001,
0.090/0.002,
0.095/0.002,
0.100/0.003,
0.105/0.003,
0.110/0.004,
0.115/0.005,
0.120/0.007,
0.125/0.008,
0.130/0.010,
0.135/0.012,
0.140/0.014,
0.145/0.016,
0.150/0.019,
0.155/0.022,
0.160/0.025,
0.165/0.029,
0.170/0.032,
0.175/0.037,
0.180/0.041,
0.185/0.046,
0.190/0.051,
0.195/0.057,
0.200/0.063,
0.205/0.070,
0.210/0.076,
0.215/0.084,
0.220/0.092,
0.225/0.100,
0.230/0.108,
0.235/0.117,
0.240/0.127,
0.245/0.137,
0.250/0.147,
0.255/0.158,
0.260/0.169,
0.265/0.181,
0.270/0.193,
0.275/0.205,
0.280/0.218,
0.285/0.232,
0.290/0.246,
0.295/0.260,
0.300/0.275,
0.305/0.290,
0.310/0.305,
0.315/0.321,
0.320/0.337,
0.325/0.354,
0.330/0.370,
0.335/0.387,
0.340/0.404,
0.345/0.422,
0.350/0.439,
0.355/0.456,
0.360/0.474,
0.365/0.491,
0.370/0.509,
0.375/0.526,
0.380/0.544,
0.385/0.561,
0.390/0.578,
0.395/0.595,
0.400/0.612,
0.405/0.629,
0.410/0.645,
0.415/0.661,
0.420/0.677,
0.425/0.692,
0.430/0.708,
0.435/0.722,
0.440/0.737,
0.445/0.751,
0.450/0.765,
0.455/0.778,
0.460/0.791,
0.465/0.803,
0.470/0.815,
0.475/0.827,
0.480/0.838,
0.485/0.849,
0.490/0.859,
0.495/0.869,
0.500/0.878,
0.505/0.886,
0.510/0.895,
0.515/0.902,
0.520/0.910,
0.525/0.916,
0.530/0.923,
0.535/0.929,
0.540/0.934,
0.545/0.939,
0.550/0.944,
0.555/0.949,
0.560/0.953,
0.565/0.956,
0.570/0.960,
0.575/0.963,
0.580/0.966,
0.585/0.969,
0.590/0.972,
0.595/0.974,
0.600/0.976,
0.605/0.978,
0.610/0.980,
0.615/0.982,
0.620/0.983,
0.625/0.985,
0.630/0.986,
0.635/0.987,
0.640/0.989,
0.645/0.990,
0.650/0.991,
0.655/0.992,
0.660/0.993,
0.665/0.993,
0.670/0.994,
0.675/0.995,
0.680/0.996,
0.685/0.996,
0.690/0.997,
0.695/0.997,
0.700/0.998,
0.705/0.998,
0.710/0.998,
0.715/0.999,
0.720/0.999,
0.725/0.999,
0.730/0.999,
0.735/1.000,
0.740/1.000,
0.745/1.000,
0.750/1.000,
0.755/1.000,
0.760/1.000,
0.765/1.000,
0.770/1.000,
0.775/1.000,
0.780/1.000,
0.785/1.000,
0.790/1.000,
0.795/1.000,
0.800/1.000,
0.805/1.000,
0.810/1.000,
0.815/1.000,
0.820/1.000,
0.825/1.000,
0.830/1.000,
0.835/1.000,
0.840/1.000,
0.845/1.000,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density15.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.001,
0.070/0.001,
0.075/0.002,
0.080/0.003,
0.085/0.004,
0.090/0.005,
0.095/0.007,
0.100/0.008,
0.105/0.010,
0.110/0.012,
0.115/0.015,
0.120/0.017,
0.125/0.020,
0.130/0.023,
0.135/0.027,
0.140/0.031,
0.145/0.036,
0.150/0.041,
0.155/0.047,
0.160/0.054,
0.165/0.061,
0.170/0.068,
0.175/0.076,
0.180/0.085,
0.185/0.094,
0.190/0.104,
0.195/0.114,
0.200/0.125,
0.205/0.136,
0.210/0.148,
0.215/0.160,
0.220/0.172,
0.225/0.185,
0.230/0.198,
0.235/0.211,
0.240/0.225,
0.245/0.239,
0.250/0.253,
0.255/0.267,
0.260/0.281,
0.265/0.296,
0.270/0.311,
0.275/0.326,
0.280/0.342,
0.285/0.358,
0.290/0.374,
0.295/0.390,
0.300/0.407,
0.305/0.424,
0.310/0.440,
0.315/0.458,
0.320/0.475,
0.325/0.492,
0.330/0.509,
0.335/0.526,
0.340/0.543,
0.345/0.560,
0.350/0.577,
0.355/0.594,
0.360/0.611,
0.365/0.627,
0.370/0.643,
0.375/0.659,
0.380/0.674,
0.385/0.690,
0.390/0.705,
0.395/0.719,
0.400/0.733,
0.405/0.747,
0.410/0.761,
0.415/0.773,
0.420/0.786,
0.425/0.798,
0.430/0.809,
0.435/0.821,
0.440/0.831,
0.445/0.841,
0.450/0.851,
0.455/0.860,
0.460/0.869,
0.465/0.878,
0.470/0.886,
0.475/0.893,
0.480/0.901,
0.485/0.907,
0.490/0.914,
0.495/0.920,
0.500/0.926,
0.505/0.931,
0.510/0.937,
0.515/0.941,
0.520/0.946,
0.525/0.950,
0.530/0.954,
0.535/0.958,
0.540/0.961,
0.545/0.964,
0.550/0.967,
0.555/0.970,
0.560/0.973,
0.565/0.975,
0.570/0.977,
0.575/0.980,
0.580/0.981,
0.585/0.983,
0.590/0.985,
0.595/0.986,
0.600/0.988,
0.605/0.989,
0.610/0.990,
0.615/0.991,
0.620/0.992,
0.625/0.993,
0.630/0.994,
0.635/0.994,
0.640/0.995,
0.645/0.996,
0.650/0.996,
0.655/0.996,
0.660/0.997,
0.665/0.997,
0.670/0.998,
0.675/0.998,
0.680/0.998,
0.685/0.998,
0.690/0.999,
0.695/0.999,
0.700/0.999,
0.705/0.999,
0.710/0.999,
0.715/0.999,
0.720/1.000,
0.725/1.000,
0.730/1.000,
0.735/1.000,
0.740/1.000,
0.745/1.000,
0.750/1.000,
0.755/1.000,
0.760/1.000,
0.765/1.000,
0.770/1.000,
0.775/1.000,
0.780/1.000,
0.785/1.000,
0.790/1.000,
0.795/1.000,
0.800/1.000,
0.805/1.000,
0.810/1.000,
0.815/1.000,
0.820/1.000,
0.825/1.000,
0.830/1.000,
0.835/1.000,
0.840/1.000,
0.845/1.000,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density16.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.001,
0.055/0.001,
0.060/0.002,
0.065/0.003,
0.070/0.005,
0.075/0.006,
0.080/0.009,
0.085/0.011,
0.090/0.014,
0.095/0.018,
0.100/0.022,
0.105/0.027,
0.110/0.032,
0.115/0.037,
0.120/0.043,
0.125/0.050,
0.130/0.057,
0.135/0.064,
0.140/0.072,
0.145/0.081,
0.150/0.090,
0.155/0.100,
0.160/0.111,
0.165/0.122,
0.170/0.133,
0.175/0.145,
0.180/0.158,
0.185/0.171,
0.190/0.185,
0.195/0.199,
0.200/0.213,
0.205/0.228,
0.210/0.243,
0.215/0.258,
0.220/0.274,
0.225/0.290,
0.230/0.306,
0.235/0.321,
0.240/0.337,
0.245/0.354,
0.250/0.370,
0.255/0.386,
0.260/0.402,
0.265/0.418,
0.270/0.435,
0.275/0.451,
0.280/0.467,
0.285/0.484,
0.290/0.500,
0.295/0.517,
0.300/0.533,
0.305/0.550,
0.310/0.566,
0.315/0.582,
0.320/0.599,
0.325/0.615,
0.330/0.630,
0.335/0.646,
0.340/0.662,
0.345/0.677,
0.350/0.692,
0.355/0.706,
0.360/0.721,
0.365/0.735,
0.370/0.749,
0.375/0.762,
0.380/0.775,
0.385/0.788,
0.390/0.800,
0.395/0.812,
0.400/0.823,
0.405/0.834,
0.410/0.844,
0.415/0.854,
0.420/0.864,
0.425/0.873,
0.430/0.881,
0.435/0.889,
0.440/0.897,
0.445/0.904,
0.450/0.911,
0.455/0.917,
0.460/0.923,
0.465/0.929,
0.470/0.934,
0.475/0.939,
0.480/0.943,
0.485/0.947,
0.490/0.951,
0.495/0.955,
0.500/0.958,
0.505/0.961,
0.510/0.964,
0.515/0.967,
0.520/0.969,
0.525/0.972,
0.530/0.974,
0.535/0.976,
0.540/0.978,
0.545/0.979,
0.550/0.981,
0.555/0.983,
0.560/0.984,
0.565/0.985,
0.570/0.987,
0.575/0.988,
0.580/0.989,
0.585/0.990,
0.590/0.991,
0.595/0.991,
0.600/0.992,
0.605/0.993,
0.610/0.993,
0.615/0.994,
0.620/0.995,
0.625/0.995,
0.630/0.996,
0.635/0.996,
0.640/0.997,
0.645/0.997,
0.650/0.997,
0.655/0.998,
0.660/0.998,
0.665/0.998,
0.670/0.998,
0.675/0.999,
0.680/0.999,
0.685/0.999,
0.690/0.999,
0.695/0.999,
0.700/1.000,
0.705/1.000,
0.710/1.000,
0.715/1.000,
0.720/1.000,
0.725/1.000,
0.730/1.000,
0.735/1.000,
0.740/1.000,
0.745/1.000,
0.750/1.000,
0.755/1.000,
0.760/1.000,
0.765/1.000,
0.770/1.000,
0.775/1.000,
0.780/1.000,
0.785/1.000,
0.790/1.000,
0.795/1.000,
0.800/1.000,
0.805/1.000,
0.810/1.000,
0.815/1.000,
0.820/1.000,
0.825/1.000,
0.830/1.000,
0.835/1.000,
0.840/1.000,
0.845/1.000,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density17.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.001,
0.025/0.001,
0.030/0.002,
0.035/0.003,
0.040/0.004,
0.045/0.005,
0.050/0.007,
0.055/0.010,
0.060/0.012,
0.065/0.016,
0.070/0.020,
0.075/0.024,
0.080/0.029,
0.085/0.035,
0.090/0.041,
0.095/0.048,
0.100/0.056,
0.105/0.065,
0.110/0.075,
0.115/0.085,
0.120/0.097,
0.125/0.109,
0.130/0.122,
0.135/0.136,
0.140/0.151,
0.145/0.166,
0.150/0.182,
0.155/0.198,
0.160/0.214,
0.165/0.231,
0.170/0.248,
0.175/0.265,
0.180/0.283,
0.185/0.300,
0.190/0.318,
0.195/0.336,
0.200/0.354,
0.205/0.372,
0.210/0.390,
0.215/0.407,
0.220/0.425,
0.225/0.443,
0.230/0.460,
0.235/0.478,
0.240/0.495,
0.245/0.512,
0.250/0.529,
0.255/0.546,
0.260/0.562,
0.265/0.578,
0.270/0.594,
0.275/0.609,
0.280/0.625,
0.285/0.639,
0.290/0.654,
0.295/0.669,
0.300/0.683,
0.305/0.696,
0.310/0.710,
0.315/0.723,
0.320/0.736,
0.325/0.749,
0.330/0.761,
0.335/0.773,
0.340/0.785,
0.345/0.796,
0.350/0.808,
0.355/0.818,
0.360/0.829,
0.365/0.839,
0.370/0.849,
0.375/0.858,
0.380/0.867,
0.385/0.876,
0.390/0.885,
0.395/0.893,
0.400/0.901,
0.405/0.908,
0.410/0.915,
0.415/0.921,
0.420/0.928,
0.425/0.934,
0.430/0.939,
0.435/0.944,
0.440/0.949,
0.445/0.953,
0.450/0.957,
0.455/0.961,
0.460/0.964,
0.465/0.967,
0.470/0.970,
0.475/0.973,
0.480/0.975,
0.485/0.977,
0.490/0.979,
0.495/0.981,
0.500/0.983,
0.505/0.984,
0.510/0.986,
0.515/0.987,
0.520/0.988,
0.525/0.989,
0.530/0.990,
0.535/0.991,
0.540/0.991,
0.545/0.992,
0.550/0.993,
0.555/0.993,
0.560/0.994,
0.565/0.994,
0.570/0.995,
0.575/0.995,
0.580/0.996,
0.585/0.996,
0.590/0.996,
0.595/0.996,
0.600/0.997,
0.605/0.997,
0.610/0.997,
0.615/0.997,
0.620/0.998,
0.625/0.998,
0.630/0.998,
0.635/0.998,
0.640/0.998,
0.645/0.999,
0.650/0.999,
0.655/0.999,
0.660/0.999,
0.665/0.999,
0.670/0.999,
0.675/0.999,
0.680/0.999,
0.685/1.000,
0.690/1.000,
0.695/1.000,
0.700/1.000,
0.705/1.000,
0.710/1.000,
0.715/1.000,
0.720/1.000,
0.725/1.000,
0.730/1.000,
0.735/1.000,
0.740/1.000,
0.745/1.000,
0.750/1.000,
0.755/1.000,
0.760/1.000,
0.765/1.000,
0.770/1.000,
0.775/1.000,
0.780/1.000,
0.785/1.000,
0.790/1.000,
0.795/1.000,
0.800/1.000,
0.805/1.000,
0.810/1.000,
0.815/1.000,
0.820/1.000,
0.825/1.000,
0.830/1.000,
0.835/1.000,
0.840/1.000,
0.845/1.000,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density18.txt <==
0.000/0.000,
0.005/0.001,
0.010/0.003,
0.015/0.006,
0.020/0.009,
0.025/0.014,
0.030/0.019,
0.035/0.025,
0.040/0.032,
0.045/0.039,
0.050/0.048,
0.055/0.057,
0.060/0.068,
0.065/0.080,
0.070/0.092,
0.075/0.105,
0.080/0.118,
0.085/0.133,
0.090/0.148,
0.095/0.163,
0.100/0.179,
0.105/0.196,
0.110/0.213,
0.115/0.231,
0.120/0.250,
0.125/0.269,
0.130/0.288,
0.135/0.308,
0.140/0.328,
0.145/0.348,
0.150/0.369,
0.155/0.389,
0.160/0.409,
0.165/0.429,
0.170/0.449,
0.175/0.469,
0.180/0.488,
0.185/0.507,
0.190/0.526,
0.195/0.544,
0.200/0.562,
0.205/0.579,
0.210/0.596,
0.215/0.613,
0.220/0.629,
0.225/0.645,
0.230/0.660,
0.235/0.675,
0.240/0.690,
0.245/0.703,
0.250/0.717,
0.255/0.730,
0.260/0.742,
0.265/0.754,
0.270/0.765,
0.275/0.776,
0.280/0.787,
0.285/0.797,
0.290/0.807,
0.295/0.816,
0.300/0.826,
0.305/0.834,
0.310/0.843,
0.315/0.851,
0.320/0.859,
0.325/0.866,
0.330/0.874,
0.335/0.881,
0.340/0.888,
0.345/0.895,
0.350/0.901,
0.355/0.907,
0.360/0.914,
0.365/0.919,
0.370/0.925,
0.375/0.930,
0.380/0.936,
0.385/0.941,
0.390/0.945,
0.395/0.950,
0.400/0.954,
0.405/0.958,
0.410/0.962,
0.415/0.966,
0.420/0.969,
0.425/0.972,
0.430/0.975,
0.435/0.977,
0.440/0.980,
0.445/0.982,
0.450/0.984,
0.455/0.986,
0.460/0.987,
0.465/0.989,
0.470/0.990,
0.475/0.991,
0.480/0.992,
0.485/0.993,
0.490/0.994,
0.495/0.995,
0.500/0.995,
0.505/0.996,
0.510/0.996,
0.515/0.997,
0.520/0.997,
0.525/0.998,
0.530/0.998,
0.535/0.998,
0.540/0.998,
0.545/0.999,
0.550/0.999,
0.555/0.999,
0.560/0.999,
0.565/0.999,
0.570/0.999,
0.575/0.999,
0.580/0.999,
0.585/0.999,
0.590/1.000,
0.595/1.000,
0.600/1.000,
0.605/1.000,
0.610/1.000,
0.615/1.000,
0.620/1.000,
0.625/1.000,
0.630/1.000,
0.635/1.000,
0.640/1.000,
0.645/1.000,
0.650/1.000,
0.655/1.000,
0.660/1.000,
0.665/1.000,
0.670/1.000,
0.675/1.000,
0.680/1.000,
0.685/1.000,
0.690/1.000,
0.695/1.000,
0.700/1.000,
0.705/1.000,
0.710/1.000,
0.715/1.000,
0.720/1.000,
0.725/1.000,
0.730/1.000,
0.735/1.000,
0.740/1.000,
0.745/1.000,
0.750/1.000,
0.755/1.000,
0.760/1.000,
0.765/1.000,
0.770/1.000,
0.775/1.000,
0.780/1.000,
0.785/1.000,
0.790/1.000,
0.795/1.000,
0.800/1.000,
0.805/1.000,
0.810/1.000,
0.815/1.000,
0.820/1.000,
0.825/1.000,
0.830/1.000,
0.835/1.000,
0.840/1.000,
0.845/1.000,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density19.txt <==
0.000/0.000,
0.005/0.022,
0.010/0.047,
0.015/0.073,
0.020/0.100,
0.025/0.126,
0.030/0.151,
0.035/0.174,
0.040/0.198,
0.045/0.220,
0.050/0.243,
0.055/0.266,
0.060/0.288,
0.065/0.310,
0.070/0.332,
0.075/0.353,
0.080/0.374,
0.085/0.395,
0.090/0.415,
0.095/0.435,
0.100/0.455,
0.105/0.475,
0.110/0.495,
0.115/0.515,
0.120/0.535,
0.125/0.554,
0.130/0.574,
0.135/0.593,
0.140/0.612,
0.145/0.631,
0.150/0.649,
0.155/0.666,
0.160/0.683,
0.165/0.699,
0.170/0.715,
0.175/0.730,
0.180/0.744,
0.185/0.757,
0.190/0.770,
0.195/0.782,
0.200/0.794,
0.205/0.804,
0.210/0.815,
0.215/0.824,
0.220/0.834,
0.225/0.843,
0.230/0.851,
0.235/0.859,
0.240/0.866,
0.245/0.873,
0.250/0.880,
0.255/0.886,
0.260/0.892,
0.265/0.897,
0.270/0.902,
0.275/0.907,
0.280/0.912,
0.285/0.917,
0.290/0.921,
0.295/0.925,
0.300/0.929,
0.305/0.933,
0.310/0.937,
0.315/0.940,
0.320/0.944,
0.325/0.947,
0.330/0.951,
0.335/0.954,
0.340/0.957,
0.345/0.960,
0.350/0.963,
0.355/0.965,
0.360/0.968,
0.365/0.970,
0.370/0.973,
0.375/0.975,
0.380/0.977,
0.385/0.979,
0.390/0.981,
0.395/0.983,
0.400/0.984,
0.405/0.986,
0.410/0.987,
0.415/0.988,
0.420/0.989,
0.425/0.990,
0.430/0.991,
0.435/0.992,
0.440/0.993,
0.445/0.994,
0.450/0.994,
0.455/0.995,
0.460/0.995,
0.465/0.996,
0.470/0.996,
0.475/0.997,
0.480/0.997,
0.485/0.998,
0.490/0.998,
0.495/0.998,
0.500/0.999,
0.505/0.999,
0.510/0.999,
0.515/0.999,
0.520/0.999,
0.525/0.999,
0.530/1.000,
0.535/1.000,
0.540/1.000,
0.545/1.000,
0.550/1.000,
0.555/1.000,
0.560/1.000,
0.565/1.000,
0.570/1.000,
0.575/1.000,
0.580/1.000,
0.585/1.000,
0.590/1.000,
0.595/1.000,
0.600/1.000,
0.605/1.000,
0.610/1.000,
0.615/1.000,
0.620/1.000,
0.625/1.000,
0.630/1.000,
0.635/1.000,
0.640/1.000,
0.645/1.000,
0.650/1.000,
0.655/1.000,
0.660/1.000,
0.665/1.000,
0.670/1.000,
0.675/1.000,
0.680/1.000,
0.685/1.000,
0.690/1.000,
0.695/1.000,
0.700/1.000,
0.705/1.000,
0.710/1.000,
0.715/1.000,
0.720/1.000,
0.725/1.000,
0.730/1.000,
0.735/1.000,
0.740/1.000,
0.745/1.000,
0.750/1.000,
0.755/1.000,
0.760/1.000,
0.765/1.000,
0.770/1.000,
0.775/1.000,
0.780/1.000,
0.785/1.000,
0.790/1.000,
0.795/1.000,
0.800/1.000,
0.805/1.000,
0.810/1.000,
0.815/1.000,
0.820/1.000,
0.825/1.000,
0.830/1.000,
0.835/1.000,
0.840/1.000,
0.845/1.000,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density2.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.000,
0.175/0.000,
0.180/0.000,
0.185/0.000,
0.190/0.000,
0.195/0.000,
0.200/0.000,
0.205/0.000,
0.210/0.000,
0.215/0.000,
0.220/0.000,
0.225/0.000,
0.230/0.000,
0.235/0.000,
0.240/0.000,
0.245/0.000,
0.250/0.000,
0.255/0.000,
0.260/0.000,
0.265/0.000,
0.270/0.000,
0.275/0.000,
0.280/0.000,
0.285/0.000,
0.290/0.000,
0.295/0.000,
0.300/0.000,
0.305/0.000,
0.310/0.000,
0.315/0.000,
0.320/0.000,
0.325/0.000,
0.330/0.000,
0.335/0.000,
0.340/0.000,
0.345/0.000,
0.350/0.000,
0.355/0.000,
0.360/0.000,
0.365/0.000,
0.370/0.000,
0.375/0.000,
0.380/0.000,
0.385/0.000,
0.390/0.000,
0.395/0.000,
0.400/0.000,
0.405/0.000,
0.410/0.000,
0.415/0.000,
0.420/0.000,
0.425/0.000,
0.430/0.000,
0.435/0.001,
0.440/0.001,
0.445/0.001,
0.450/0.001,
0.455/0.001,
0.460/0.001,
0.465/0.002,
0.470/0.002,
0.475/0.002,
0.480/0.002,
0.485/0.003,
0.490/0.003,
0.495/0.003,
0.500/0.004,
0.505/0.004,
0.510/0.005,
0.515/0.005,
0.520/0.006,
0.525/0.006,
0.530/0.007,
0.535/0.008,
0.540/0.009,
0.545/0.010,
0.550/0.011,
0.555/0.012,
0.560/0.013,
0.565/0.014,
0.570/0.016,
0.575/0.018,
0.580/0.020,
0.585/0.022,
0.590/0.024,
0.595/0.027,
0.600/0.029,
0.605/0.032,
0.610/0.036,
0.615/0.039,
0.620/0.043,
0.625/0.047,
0.630/0.052,
0.635/0.057,
0.640/0.062,
0.645/0.068,
0.650/0.075,
0.655/0.081,
0.660/0.088,
0.665/0.096,
0.670/0.104,
0.675/0.112,
0.680/0.121,
0.685/0.130,
0.690/0.140,
0.695/0.150,
0.700/0.160,
0.705/0.171,
0.710/0.181,
0.715/0.193,
0.720/0.204,
0.725/0.216,
0.730/0.228,
0.735/0.241,
0.740/0.254,
0.745/0.267,
0.750/0.281,
0.755/0.295,
0.760/0.310,
0.765/0.325,
0.770/0.340,
0.775/0.356,
0.780/0.372,
0.785/0.389,
0.790/0.406,
0.795/0.423,
0.800/0.440,
0.805/0.458,
0.810/0.477,
0.815/0.495,
0.820/0.513,
0.825/0.532,
0.830/0.551,
0.835/0.569,
0.840/0.588,
0.845/0.606,
0.850/0.624,
0.855/0.643,
0.860/0.661,
0.865/0.679,
0.870/0.697,
0.875/0.714,
0.880/0.732,
0.885/0.749,
0.890/0.766,
0.895/0.783,
0.900/0.800,
0.905/0.817,
0.910/0.833,
0.915/0.848,
0.920/0.863,
0.925/0.877,
0.930/0.891,
0.935/0.903,
0.940/0.915,
0.945/0.927,
0.950/0.937,
0.955/0.947,
0.960/0.957,
0.965/0.966,
0.970/0.974,
0.975/0.982,
0.980/0.988,
0.985/0.993,
0.990/0.997,
0.995/0.999

==> figures/density/density3.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.000,
0.175/0.000,
0.180/0.000,
0.185/0.000,
0.190/0.000,
0.195/0.000,
0.200/0.000,
0.205/0.000,
0.210/0.000,
0.215/0.000,
0.220/0.000,
0.225/0.000,
0.230/0.000,
0.235/0.000,
0.240/0.000,
0.245/0.000,
0.250/0.000,
0.255/0.000,
0.260/0.000,
0.265/0.000,
0.270/0.000,
0.275/0.000,
0.280/0.000,
0.285/0.000,
0.290/0.000,
0.295/0.000,
0.300/0.000,
0.305/0.000,
0.310/0.000,
0.315/0.000,
0.320/0.000,
0.325/0.000,
0.330/0.000,
0.335/0.000,
0.340/0.000,
0.345/0.000,
0.350/0.000,
0.355/0.000,
0.360/0.000,
0.365/0.000,
0.370/0.000,
0.375/0.000,
0.380/0.000,
0.385/0.000,
0.390/0.001,
0.395/0.001,
0.400/0.001,
0.405/0.001,
0.410/0.001,
0.415/0.001,
0.420/0.001,
0.425/0.001,
0.430/0.001,
0.435/0.002,
0.440/0.002,
0.445/0.002,
0.450/0.002,
0.455/0.003,
0.460/0.003,
0.465/0.004,
0.470/0.004,
0.475/0.005,
0.480/0.006,
0.485/0.007,
0.490/0.007,
0.495/0.009,
0.500/0.010,
0.505/0.011,
0.510/0.013,
0.515/0.014,
0.520/0.016,
0.525/0.018,
0.530/0.021,
0.535/0.023,
0.540/0.026,
0.545/0.029,
0.550/0.032,
0.555/0.035,
0.560/0.039,
0.565/0.043,
0.570/0.047,
0.575/0.052,
0.580/0.056,
0.585/0.062,
0.590/0.067,
0.595/0.073,
0.600/0.079,
0.605/0.086,
0.610/0.093,
0.615/0.100,
0.620/0.108,
0.625/0.116,
0.630/0.125,
0.635/0.134,
0.640/0.144,
0.645/0.154,
0.650/0.165,
0.655/0.176,
0.660/0.187,
0.665/0.199,
0.670/0.211,
0.675/0.224,
0.680/0.237,
0.685/0.250,
0.690/0.264,
0.695/0.278,
0.700/0.292,
0.705/0.307,
0.710/0.322,
0.715/0.337,
0.720/0.353,
0.725/0.370,
0.730/0.386,
0.735/0.403,
0.740/0.420,
0.745/0.438,
0.750/0.456,
0.755/0.474,
0.760/0.493,
0.765/0.511,
0.770/0.530,
0.775/0.549,
0.780/0.568,
0.785/0.587,
0.790/0.606,
0.795/0.624,
0.800/0.643,
0.805/0.661,
0.810/0.679,
0.815/0.697,
0.820/0.714,
0.825/0.731,
0.830/0.748,
0.835/0.764,
0.840/0.780,
0.845/0.795,
0.850/0.810,
0.855/0.824,
0.860/0.838,
0.865/0.852,
0.870/0.864,
0.875/0.877,
0.880/0.889,
0.885/0.900,
0.890/0.911,
0.895/0.921,
0.900/0.931,
0.905/0.940,
0.910/0.949,
0.915/0.956,
0.920/0.963,
0.925/0.970,
0.930/0.975,
0.935/0.980,
0.940/0.984,
0.945/0.988,
0.950/0.991,
0.955/0.993,
0.960/0.995,
0.965/0.996,
0.970/0.998,
0.975/0.999,
0.980/0.999,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density4.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.000,
0.175/0.000,
0.180/0.000,
0.185/0.000,
0.190/0.000,
0.195/0.000,
0.200/0.000,
0.205/0.000,
0.210/0.000,
0.215/0.000,
0.220/0.000,
0.225/0.000,
0.230/0.000,
0.235/0.000,
0.240/0.000,
0.245/0.000,
0.250/0.000,
0.255/0.000,
0.260/0.000,
0.265/0.000,
0.270/0.000,
0.275/0.000,
0.280/0.000,
0.285/0.000,
0.290/0.000,
0.295/0.000,
0.300/0.000,
0.305/0.000,
0.310/0.000,
0.315/0.000,
0.320/0.000,
0.325/0.000,
0.330/0.000,
0.335/0.000,
0.340/0.000,
0.345/0.000,
0.350/0.000,
0.355/0.001,
0.360/0.001,
0.365/0.001,
0.370/0.001,
0.375/0.001,
0.380/0.002,
0.385/0.002,
0.390/0.002,
0.395/0.003,
0.400/0.003,
0.405/0.004,
0.410/0.004,
0.415/0.005,
0.420/0.006,
0.425/0.007,
0.430/0.007,
0.435/0.008,
0.440/0.009,
0.445/0.011,
0.450/0.012,
0.455/0.014,
0.460/0.015,
0.465/0.017,
0.470/0.019,
0.475/0.022,
0.480/0.024,
0.485/0.027,
0.490/0.030,
0.495/0.033,
0.500/0.036,
0.505/0.040,
0.510/0.044,
0.515/0.048,
0.520/0.052,
0.525/0.057,
0.530/0.062,
0.535/0.067,
0.540/0.072,
0.545/0.078,
0.550/0.084,
0.555/0.090,
0.560/0.097,
0.565/0.104,
0.570/0.111,
0.575/0.119,
0.580/0.127,
0.585/0.135,
0.590/0.144,
0.595/0.154,
0.600/0.163,
0.605/0.173,
0.610/0.184,
0.615/0.195,
0.620/0.206,
0.625/0.218,
0.630/0.230,
0.635/0.243,
0.640/0.256,
0.645/0.270,
0.650/0.284,
0.655/0.299,
0.660/0.314,
0.665/0.329,
0.670/0.345,
0.675/0.361,
0.680/0.377,
0.685/0.393,
0.690/0.410,
0.695/0.427,
0.700/0.444,
0.705/0.461,
0.710/0.478,
0.715/0.495,
0.720/0.513,
0.725/0.530,
0.730/0.548,
0.735/0.566,
0.740/0.583,
0.745/0.601,
0.750/0.619,
0.755/0.637,
0.760/0.655,
0.765/0.673,
0.770/0.691,
0.775/0.709,
0.780/0.726,
0.785/0.743,
0.790/0.760,
0.795/0.776,
0.800/0.792,
0.805/0.807,
0.810/0.822,
0.815/0.836,
0.820/0.849,
0.825/0.862,
0.830/0.874,
0.835/0.885,
0.840/0.896,
0.845/0.905,
0.850/0.915,
0.855/0.923,
0.860/0.931,
0.865/0.939,
0.870/0.946,
0.875/0.953,
0.880/0.959,
0.885/0.964,
0.890/0.969,
0.895/0.974,
0.900/0.978,
0.905/0.982,
0.910/0.986,
0.915/0.988,
0.920/0.991,
0.925/0.993,
0.930/0.995,
0.935/0.997,
0.940/0.998,
0.945/0.999,
0.950/0.999,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density5.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.000,
0.175/0.000,
0.180/0.000,
0.185/0.000,
0.190/0.000,
0.195/0.000,
0.200/0.000,
0.205/0.000,
0.210/0.000,
0.215/0.000,
0.220/0.000,
0.225/0.000,
0.230/0.000,
0.235/0.000,
0.240/0.000,
0.245/0.000,
0.250/0.000,
0.255/0.000,
0.260/0.000,
0.265/0.000,
0.270/0.000,
0.275/0.000,
0.280/0.000,
0.285/0.000,
0.290/0.000,
0.295/0.000,
0.300/0.000,
0.305/0.000,
0.310/0.000,
0.315/0.000,
0.320/0.000,
0.325/0.000,
0.330/0.000,
0.335/0.000,
0.340/0.000,
0.345/0.000,
0.350/0.001,
0.355/0.001,
0.360/0.001,
0.365/0.001,
0.370/0.001,
0.375/0.002,
0.380/0.002,
0.385/0.003,
0.390/0.003,
0.395/0.004,
0.400/0.004,
0.405/0.005,
0.410/0.006,
0.415/0.007,
0.420/0.008,
0.425/0.009,
0.430/0.011,
0.435/0.013,
0.440/0.014,
0.445/0.016,
0.450/0.019,
0.455/0.021,
0.460/0.024,
0.465/0.028,
0.470/0.031,
0.475/0.035,
0.480/0.039,
0.485/0.044,
0.490/0.049,
0.495/0.054,
0.500/0.060,
0.505/0.066,
0.510/0.072,
0.515/0.079,
0.520/0.086,
0.525/0.093,
0.530/0.101,
0.535/0.109,
0.540/0.118,
0.545/0.127,
0.550/0.136,
0.555/0.146,
0.560/0.156,
0.565/0.166,
0.570/0.177,
0.575/0.189,
0.580/0.201,
0.585/0.213,
0.590/0.226,
0.595/0.239,
0.600/0.252,
0.605/0.266,
0.610/0.280,
0.615/0.294,
0.620/0.309,
0.625/0.324,
0.630/0.339,
0.635/0.355,
0.640/0.371,
0.645/0.387,
0.650/0.403,
0.655/0.420,
0.660/0.437,
0.665/0.454,
0.670/0.471,
0.675/0.488,
0.680/0.506,
0.685/0.523,
0.690/0.541,
0.695/0.558,
0.700/0.576,
0.705/0.593,
0.710/0.610,
0.715/0.628,
0.720/0.645,
0.725/0.661,
0.730/0.678,
0.735/0.694,
0.740/0.710,
0.745/0.726,
0.750/0.742,
0.755/0.757,
0.760/0.772,
0.765/0.787,
0.770/0.801,
0.775/0.815,
0.780/0.828,
0.785/0.841,
0.790/0.854,
0.795/0.866,
0.800/0.878,
0.805/0.889,
0.810/0.900,
0.815/0.910,
0.820/0.919,
0.825/0.928,
0.830/0.936,
0.835/0.943,
0.840/0.950,
0.845/0.957,
0.850/0.962,
0.855/0.967,
0.860/0.972,
0.865/0.976,
0.870/0.979,
0.875/0.982,
0.880/0.985,
0.885/0.988,
0.890/0.990,
0.895/0.992,
0.900/0.994,
0.905/0.995,
0.910/0.996,
0.915/0.997,
0.920/0.998,
0.925/0.999,
0.930/0.999,
0.935/0.999,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density6.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.000,
0.175/0.000,
0.180/0.000,
0.185/0.000,
0.190/0.000,
0.195/0.000,
0.200/0.000,
0.205/0.000,
0.210/0.000,
0.215/0.000,
0.220/0.000,
0.225/0.000,
0.230/0.000,
0.235/0.000,
0.240/0.000,
0.245/0.000,
0.250/0.000,
0.255/0.000,
0.260/0.000,
0.265/0.000,
0.270/0.000,
0.275/0.000,
0.280/0.000,
0.285/0.000,
0.290/0.000,
0.295/0.000,
0.300/0.000,
0.305/0.000,
0.310/0.001,
0.315/0.001,
0.320/0.001,
0.325/0.001,
0.330/0.001,
0.335/0.002,
0.340/0.002,
0.345/0.002,
0.350/0.003,
0.355/0.003,
0.360/0.004,
0.365/0.004,
0.370/0.005,
0.375/0.006,
0.380/0.007,
0.385/0.008,
0.390/0.010,
0.395/0.011,
0.400/0.013,
0.405/0.015,
0.410/0.017,
0.415/0.020,
0.420/0.023,
0.425/0.026,
0.430/0.029,
0.435/0.033,
0.440/0.037,
0.445/0.042,
0.450/0.047,
0.455/0.052,
0.460/0.058,
0.465/0.064,
0.470/0.071,
0.475/0.078,
0.480/0.086,
0.485/0.094,
0.490/0.103,
0.495/0.112,
0.500/0.122,
0.505/0.132,
0.510/0.142,
0.515/0.153,
0.520/0.164,
0.525/0.176,
0.530/0.188,
0.535/0.201,
0.540/0.214,
0.545/0.227,
0.550/0.241,
0.555/0.255,
0.560/0.270,
0.565/0.285,
0.570/0.300,
0.575/0.316,
0.580/0.332,
0.585/0.348,
0.590/0.365,
0.595/0.382,
0.600/0.398,
0.605/0.416,
0.610/0.433,
0.615/0.450,
0.620/0.467,
0.625/0.485,
0.630/0.502,
0.635/0.520,
0.640/0.537,
0.645/0.555,
0.650/0.572,
0.655/0.590,
0.660/0.607,
0.665/0.624,
0.670/0.641,
0.675/0.659,
0.680/0.675,
0.685/0.692,
0.690/0.708,
0.695/0.724,
0.700/0.740,
0.705/0.755,
0.710/0.770,
0.715/0.784,
0.720/0.798,
0.725/0.811,
0.730/0.824,
0.735/0.836,
0.740/0.848,
0.745/0.859,
0.750/0.869,
0.755/0.879,
0.760/0.889,
0.765/0.898,
0.770/0.907,
0.775/0.915,
0.780/0.922,
0.785/0.929,
0.790/0.936,
0.795/0.942,
0.800/0.948,
0.805/0.954,
0.810/0.959,
0.815/0.963,
0.820/0.968,
0.825/0.972,
0.830/0.975,
0.835/0.978,
0.840/0.981,
0.845/0.984,
0.850/0.986,
0.855/0.988,
0.860/0.990,
0.865/0.991,
0.870/0.992,
0.875/0.993,
0.880/0.994,
0.885/0.995,
0.890/0.996,
0.895/0.997,
0.900/0.997,
0.905/0.998,
0.910/0.998,
0.915/0.999,
0.920/0.999,
0.925/0.999,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density7.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.000,
0.175/0.000,
0.180/0.000,
0.185/0.000,
0.190/0.000,
0.195/0.000,
0.200/0.000,
0.205/0.000,
0.210/0.000,
0.215/0.001,
0.220/0.001,
0.225/0.001,
0.230/0.001,
0.235/0.001,
0.240/0.001,
0.245/0.001,
0.250/0.001,
0.255/0.001,
0.260/0.001,
0.265/0.001,
0.270/0.001,
0.275/0.002,
0.280/0.002,
0.285/0.002,
0.290/0.002,
0.295/0.002,
0.300/0.003,
0.305/0.003,
0.310/0.003,
0.315/0.004,
0.320/0.004,
0.325/0.005,
0.330/0.006,
0.335/0.007,
0.340/0.008,
0.345/0.009,
0.350/0.010,
0.355/0.011,
0.360/0.013,
0.365/0.015,
0.370/0.017,
0.375/0.019,
0.380/0.021,
0.385/0.024,
0.390/0.027,
0.395/0.030,
0.400/0.033,
0.405/0.037,
0.410/0.041,
0.415/0.045,
0.420/0.050,
0.425/0.055,
0.430/0.060,
0.435/0.066,
0.440/0.072,
0.445/0.079,
0.450/0.086,
0.455/0.093,
0.460/0.101,
0.465/0.110,
0.470/0.119,
0.475/0.129,
0.480/0.139,
0.485/0.149,
0.490/0.161,
0.495/0.172,
0.500/0.184,
0.505/0.197,
0.510/0.210,
0.515/0.223,
0.520/0.237,
0.525/0.252,
0.530/0.266,
0.535/0.282,
0.540/0.297,
0.545/0.313,
0.550/0.329,
0.555/0.346,
0.560/0.363,
0.565/0.380,
0.570/0.398,
0.575/0.416,
0.580/0.434,
0.585/0.452,
0.590/0.470,
0.595/0.489,
0.600/0.507,
0.605/0.526,
0.610/0.544,
0.615/0.562,
0.620/0.580,
0.625/0.598,
0.630/0.616,
0.635/0.634,
0.640/0.651,
0.645/0.668,
0.650/0.685,
0.655/0.702,
0.660/0.718,
0.665/0.734,
0.670/0.750,
0.675/0.765,
0.680/0.780,
0.685/0.795,
0.690/0.809,
0.695/0.822,
0.700/0.835,
0.705/0.848,
0.710/0.860,
0.715/0.871,
0.720/0.882,
0.725/0.892,
0.730/0.901,
0.735/0.910,
0.740/0.918,
0.745/0.926,
0.750/0.933,
0.755/0.940,
0.760/0.946,
0.765/0.951,
0.770/0.956,
0.775/0.961,
0.780/0.965,
0.785/0.969,
0.790/0.972,
0.795/0.976,
0.800/0.978,
0.805/0.981,
0.810/0.984,
0.815/0.986,
0.820/0.988,
0.825/0.990,
0.830/0.991,
0.835/0.993,
0.840/0.994,
0.845/0.995,
0.850/0.996,
0.855/0.996,
0.860/0.997,
0.865/0.997,
0.870/0.998,
0.875/0.998,
0.880/0.998,
0.885/0.999,
0.890/0.999,
0.895/0.999,
0.900/0.999,
0.905/0.999,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density8.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.000,
0.175/0.000,
0.180/0.000,
0.185/0.000,
0.190/0.000,
0.195/0.000,
0.200/0.000,
0.205/0.000,
0.210/0.000,
0.215/0.001,
0.220/0.001,
0.225/0.001,
0.230/0.001,
0.235/0.001,
0.240/0.001,
0.245/0.001,
0.250/0.001,
0.255/0.001,
0.260/0.002,
0.265/0.002,
0.270/0.002,
0.275/0.002,
0.280/0.003,
0.285/0.003,
0.290/0.004,
0.295/0.004,
0.300/0.005,
0.305/0.006,
0.310/0.007,
0.315/0.008,
0.320/0.009,
0.325/0.010,
0.330/0.012,
0.335/0.014,
0.340/0.015,
0.345/0.018,
0.350/0.020,
0.355/0.023,
0.360/0.026,
0.365/0.029,
0.370/0.032,
0.375/0.036,
0.380/0.040,
0.385/0.045,
0.390/0.050,
0.395/0.055,
0.400/0.061,
0.405/0.067,
0.410/0.074,
0.415/0.081,
0.420/0.089,
0.425/0.097,
0.430/0.105,
0.435/0.114,
0.440/0.123,
0.445/0.133,
0.450/0.143,
0.455/0.154,
0.460/0.166,
0.465/0.178,
0.470/0.190,
0.475/0.203,
0.480/0.217,
0.485/0.230,
0.490/0.245,
0.495/0.260,
0.500/0.275,
0.505/0.291,
0.510/0.307,
0.515/0.323,
0.520/0.340,
0.525/0.357,
0.530/0.374,
0.535/0.392,
0.540/0.409,
0.545/0.427,
0.550/0.445,
0.555/0.463,
0.560/0.481,
0.565/0.500,
0.570/0.518,
0.575/0.536,
0.580/0.554,
0.585/0.573,
0.590/0.591,
0.595/0.609,
0.600/0.626,
0.605/0.644,
0.610/0.661,
0.615/0.678,
0.620/0.695,
0.625/0.711,
0.630/0.727,
0.635/0.742,
0.640/0.757,
0.645/0.772,
0.650/0.786,
0.655/0.800,
0.660/0.813,
0.665/0.826,
0.670/0.838,
0.675/0.850,
0.680/0.862,
0.685/0.872,
0.690/0.883,
0.695/0.893,
0.700/0.902,
0.705/0.911,
0.710/0.919,
0.715/0.927,
0.720/0.934,
0.725/0.941,
0.730/0.947,
0.735/0.953,
0.740/0.958,
0.745/0.963,
0.750/0.967,
0.755/0.971,
0.760/0.974,
0.765/0.977,
0.770/0.980,
0.775/0.982,
0.780/0.984,
0.785/0.986,
0.790/0.988,
0.795/0.989,
0.800/0.991,
0.805/0.992,
0.810/0.993,
0.815/0.994,
0.820/0.995,
0.825/0.995,
0.830/0.996,
0.835/0.997,
0.840/0.997,
0.845/0.998,
0.850/0.998,
0.855/0.999,
0.860/0.999,
0.865/0.999,
0.870/0.999,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/density/density9.txt <==
0.000/0.000,
0.005/0.000,
0.010/0.000,
0.015/0.000,
0.020/0.000,
0.025/0.000,
0.030/0.000,
0.035/0.000,
0.040/0.000,
0.045/0.000,
0.050/0.000,
0.055/0.000,
0.060/0.000,
0.065/0.000,
0.070/0.000,
0.075/0.000,
0.080/0.000,
0.085/0.000,
0.090/0.000,
0.095/0.000,
0.100/0.000,
0.105/0.000,
0.110/0.000,
0.115/0.000,
0.120/0.000,
0.125/0.000,
0.130/0.000,
0.135/0.000,
0.140/0.000,
0.145/0.000,
0.150/0.000,
0.155/0.000,
0.160/0.000,
0.165/0.000,
0.170/0.000,
0.175/0.000,
0.180/0.000,
0.185/0.000,
0.190/0.001,
0.195/0.001,
0.200/0.001,
0.205/0.001,
0.210/0.001,
0.215/0.002,
0.220/0.002,
0.225/0.002,
0.230/0.003,
0.235/0.003,
0.240/0.004,
0.245/0.004,
0.250/0.004,
0.255/0.005,
0.260/0.005,
0.265/0.006,
0.270/0.007,
0.275/0.007,
0.280/0.008,
0.285/0.009,
0.290/0.010,
0.295/0.011,
0.300/0.013,
0.305/0.014,
0.310/0.016,
0.315/0.018,
0.320/0.020,
0.325/0.023,
0.330/0.025,
0.335/0.029,
0.340/0.032,
0.345/0.036,
0.350/0.040,
0.355/0.044,
0.360/0.049,
0.365/0.055,
0.370/0.061,
0.375/0.067,
0.380/0.074,
0.385/0.081,
0.390/0.089,
0.395/0.098,
0.400/0.107,
0.405/0.116,
0.410/0.126,
0.415/0.137,
0.420/0.148,
0.425/0.160,
0.430/0.172,
0.435/0.184,
0.440/0.197,
0.445/0.211,
0.450/0.225,
0.455/0.239,
0.460/0.254,
0.465/0.269,
0.470/0.285,
0.475/0.301,
0.480/0.318,
0.485/0.335,
0.490/0.352,
0.495/0.369,
0.500/0.387,
0.505/0.404,
0.510/0.422,
0.515/0.440,
0.520/0.458,
0.525/0.476,
0.530/0.494,
0.535/0.512,
0.540/0.530,
0.545/0.548,
0.550/0.565,
0.555/0.583,
0.560/0.600,
0.565/0.617,
0.570/0.634,
0.575/0.651,
0.580/0.668,
0.585/0.684,
0.590/0.701,
0.595/0.716,
0.600/0.732,
0.605/0.747,
0.610/0.762,
0.615/0.776,
0.620/0.790,
0.625/0.803,
0.630/0.816,
0.635/0.828,
0.640/0.840,
0.645/0.851,
0.650/0.862,
0.655/0.872,
0.660/0.882,
0.665/0.891,
0.670/0.900,
0.675/0.908,
0.680/0.916,
0.685/0.924,
0.690/0.931,
0.695/0.938,
0.700/0.944,
0.705/0.950,
0.710/0.955,
0.715/0.960,
0.720/0.964,
0.725/0.969,
0.730/0.972,
0.735/0.976,
0.740/0.979,
0.745/0.982,
0.750/0.984,
0.755/0.986,
0.760/0.988,
0.765/0.990,
0.770/0.991,
0.775/0.992,
0.780/0.993,
0.785/0.994,
0.790/0.995,
0.795/0.996,
0.800/0.996,
0.805/0.997,
0.810/0.997,
0.815/0.998,
0.820/0.998,
0.825/0.998,
0.830/0.999,
0.835/0.999,
0.840/0.999,
0.845/0.999,
0.850/1.000,
0.855/1.000,
0.860/1.000,
0.865/1.000,
0.870/1.000,
0.875/1.000,
0.880/1.000,
0.885/1.000,
0.890/1.000,
0.895/1.000,
0.900/1.000,
0.905/1.000,
0.910/1.000,
0.915/1.000,
0.920/1.000,
0.925/1.000,
0.930/1.000,
0.935/1.000,
0.940/1.000,
0.945/1.000,
0.950/1.000,
0.955/1.000,
0.960/1.000,
0.965/1.000,
0.970/1.000,
0.975/1.000,
0.980/1.000,
0.985/1.000,
0.990/1.000,
0.995/1.000

==> figures/insertionfunction/kolor3.txt <==
0.0 0.0
0.01 0.0238781660407
0.02 0.0483942638564
0.03 0.0734330724692
0.04 0.0988834092243
0.05 0.124639476887
0.06 0.150602197271
0.07 0.176680290991
0.08 0.202790987043
0.09 0.228860331132
0.1 0.2548231169
0.11 0.280622496869
0.12 0.306209346046
0.13 0.331541455538
0.14 0.356582629985
0.15 0.381301754199
0.16 0.405671883183
0.17 0.429669397504
0.18 0.453273253853
0.19 0.476464349446
0.2 0.499225009039
0.21 0.521538595191
0.22 0.543389235899
0.23 0.564761658977
0.24 0.585641119254
0.25 0.606013402849
0.26 0.62586489202
0.27 0.645182674323
0.28 0.663954680756
0.29 0.682169839057
0.3 0.699818230098
0.31 0.716891237362
0.32 0.733381681545
0.33 0.74928393433
0.34 0.764594007305
0.35 0.779309613694
0.36 0.793430202079
0.37 0.806956962551
0.38 0.819892806752
0.39 0.832242324024
0.4 0.844011716476
0.41 0.855208716093
0.42 0.865842487184
0.43 0.87592351752
0.44 0.885463501337
0.45 0.894475217242
0.46 0.902972403732
0.47 0.910969634723
0.48 0.918482197159
0.49 0.925525972355
0.5 0.932117322445
0.51 0.938272982908
0.52 0.944009961897
0.53 0.949345446797
0.54 0.954296718212
0.55 0.958881071435
0.56 0.963115745243
0.57 0.967017857821
0.58 0.97060434949
0.59 0.973891931897
0.6 0.976897043285
0.61 0.979635809454
0.62 0.982124010013
0.63 0.984377049536
0.64 0.986409933214
0.65 0.988237246609
0.66 0.989873139074
0.67 0.991331310401
0.68 0.99262500022
0.69 0.993766979634
0.7 0.994769544546
0.71 0.995644510115
0.72 0.996403205761
0.73 0.997056470152
0.74 0.997614645654
0.75 0.998087571804
0.76 0.998484577492
0.77 0.99881447168
0.78 0.999085532728
0.79 0.999305496598
0.8 0.999481544505
0.81 0.999620290816
0.82 0.999727772298
0.83 0.999809439999
0.84 0.999870155217
0.85 0.999914191066
0.86 0.999945241086
0.87 0.999966436116
0.88 0.999980370324
0.89 0.999989136709
0.9 0.99999437177
0.91 0.999997308246
0.92 0.999998834032
0.93 0.999999554603
0.94 0.999999855698
0.95 0.999999962675
0.96 0.999999993034
0.97 0.999999999224
0.98 0.999999999966
0.99 1.0
1.0 1.0


==> figures/insertionfunction/kolor4.txt <==
0.0 0.0
0.01 0.000680969267352
0.02 0.0027474152941
0.03 0.00621025578382
0.04 0.0110535765692
0.05 0.0172411356794
0.06 0.0247220299753
0.07 0.033435468428
0.08 0.043314659558
0.09 0.0542898646735
0.1 0.0662906970503
0.11 0.0792477633691
0.12 0.0930937504471
0.13 0.107764059982
0.14 0.123197088735
0.15 0.139334242961
0.16 0.156119765318
0.17 0.173500440966
0.18 0.191425237919
0.19 0.20984492551
0.2 0.228711704458
0.21 0.247978872726
0.22 0.267600543314
0.23 0.287531423315
0.24 0.30772665801
0.25 0.328141739361
0.26 0.348732474968
0.27 0.369455011158
0.28 0.39026590229
0.29 0.411122217537
0.3 0.431981676048
0.31 0.452802801543
0.32 0.473545087912
0.33 0.494169168068
0.34 0.514636979269
0.35 0.534911919115
0.36 0.554958987507
0.37 0.574744910946
0.38 0.594238246583
0.39 0.613409464466
0.4 0.63223100731
0.41 0.650677327989
0.42 0.668724905654
0.43 0.686352242009
0.44 0.703539839773
0.45 0.720270165759
0.46 0.736527601266
0.47 0.752298382639
0.48 0.767570534899
0.49 0.782333801332
0.5 0.796579571724
0.51 0.810300811766
0.52 0.823491995813
0.53 0.836149044845
0.54 0.84826927106
0.55 0.859851330103
0.56 0.87089518148
0.57 0.881402057231
0.58 0.891374438516
0.59 0.900816039328
0.6 0.909731796167
0.61 0.918127862191
0.62 0.926011604072
0.63 0.933391599596
0.64 0.940277633906
0.65 0.946680692243
0.66 0.952612947066
0.67 0.958087737532
0.68 0.963119539498
0.69 0.967723924449
0.7 0.97191750604
0.71 0.975717873333
0.72 0.979143510134
0.73 0.982213700296
0.74 0.984948419257
0.75 0.987368212492
0.76 0.98949406197
0.77 0.991347242105
0.78 0.992949166983
0.79 0.99432123099
0.8 0.995484645165
0.81 0.996460271807
0.82 0.997268459963
0.83 0.99792888451
0.84 0.998460391533
0.85 0.998880852701
0.86 0.999207031287
0.87 0.999454462435
0.88 0.99963735028
0.89 0.999768484544
0.9 0.999859179353
0.91 0.999919237195
0.92 0.999956941207
0.93 0.999979079217
0.94 0.999991003122
0.95 0.999996726983
0.96 0.999999066313
0.97 0.999999818838
0.98 0.999999982629
0.99 0.999999999703
1.0 1.0


==> figures/insertionfunction/kolor5.txt <==
0.0 0.0
0.01 2.34752002827e-05
0.02 0.000175197587563
0.03 0.000553889910049
0.04 0.00123482734467
0.05 0.00227711835542
0.06 0.00372894682721
0.07 0.00563124874961
0.08 0.00802019704144
0.09 0.010928789367
0.1 0.0143877714641
0.11 0.0184260790176
0.12 0.0230709416785
0.13 0.0283477612834
0.14 0.0342798509824
0.15 0.040888101548
0.16 0.0481906246118
0.17 0.0562024091897
0.18 0.0649350170303
0.19 0.0743963335848
0.2 0.084590384407
0.21 0.0955172212581
0.22 0.107172877891
0.23 0.119549392233
0.24 0.132634889323
0.25 0.146413717733
0.26 0.160866631255
0.27 0.175971007136
0.28 0.191701092183
0.29 0.208028268328
0.3 0.224921329885
0.31 0.242346765494
0.32 0.260269038666
0.33 0.278650861869
0.34 0.297453460075
0.35 0.316636820762
0.36 0.336159928265
0.37 0.355980981325
0.38 0.376057593448
0.39 0.396346976387
0.4 0.416806107666
0.41 0.43739188347
0.42 0.458061258634
0.43 0.478771375635
0.44 0.499479684652
0.45 0.520144056767
0.46 0.54072289233
0.47 0.561175226367
0.48 0.581460832754
0.49 0.601540328578
0.5 0.621375279903
0.51 0.640928309807
0.52 0.660163209264
0.53 0.67904505113
0.54 0.697540307169
0.55 0.715616967758
0.56 0.73324466362
0.57 0.75039478867
0.58 0.767040622821
0.59 0.783157453383
0.6 0.798722693505
0.61 0.813715995986
0.62 0.828119360634
0.63 0.841917233325
0.64 0.855096594855
0.65 0.86764703771
0.66 0.879560828922
0.67 0.890832957299
0.68 0.90146116346
0.69 0.911445951293
0.7 0.920790579733
0.71 0.929501033993
0.72 0.937585975742
0.73 0.945056672074
0.74 0.951926903464
0.75 0.958212851321
0.76 0.963932966098
0.77 0.969107817289
0.78 0.973759926927
0.79 0.977913588428
0.8 0.981594672766
0.81 0.984830423951
0.82 0.987649245666
0.83 0.990080480603
0.84 0.992154183563
0.85 0.993900888761
0.86 0.995351370982
0.87 0.996536399334
0.88 0.997486481472
0.89 0.998231595347
0.9 0.998800904996
0.91 0.999222456909
0.92 0.999522854302
0.93 0.999726908713
0.94 0.999857272163
0.95 0.999934059439
0.96 0.999974479575
0.97 0.999992509482
0.98 0.999998662018
0.99 0.999999927144
1.0 1.0


==> figures/insertionfunction/kolor6.txt <==
0.0 0.0
0.01 1.8323438609e-07
0.02 2.97817357518e-06
0.03 1.52487110484e-05
0.04 4.85416476739e-05
0.05 0.000118908160949
0.06 0.000246518235005
0.07 0.000455120879577
0.08 0.000771403945585
0.09 0.00122430332699
0.1 0.00184430448077
0.11 0.00266277102003
0.12 0.00371132667713
0.13 0.00502130886833
0.14 0.00662330482945
0.15 0.00854677504946
0.16 0.0108197635908
0.17 0.0134686908446
0.18 0.0165182212601
0.19 0.019991196515
0.2 0.0239086233351
0.21 0.0282897046092
0.22 0.0331519024589
0.23 0.0385110223912
0.24 0.0443813084877
0.25 0.0507755406706
0.26 0.0577051263427
0.27 0.0651801800656
0.28 0.0732095863433
0.29 0.0818010419723
0.3 0.0909610757558
0.31 0.100695044631
0.32 0.111007106382
0.33 0.121900170115
0.34 0.133375826502
0.35 0.145434260489
0.36 0.158074149702
0.37 0.171292552129
0.38 0.185084786903
0.39 0.199444312081
0.4 0.214362603297
0.41 0.229829037008
0.42 0.24583078186
0.43 0.262352701387
0.44 0.279377270946
0.45 0.296884511428
0.46 0.314851941908
0.47 0.333254553061
0.48 0.352064802789
0.49 0.371252635216
0.5 0.390785523891
0.51 0.410628539811
0.52 0.43074444459
0.53 0.451093808971
0.54 0.471635156595
0.55 0.49232513284
0.56 0.513118698285
0.57 0.533969346172
0.58 0.554829343005
0.59 0.575649991112
0.6 0.596381911703
0.61 0.61697534654
0.62 0.637380475934
0.63 0.657547750271
0.64 0.677428231785
0.65 0.696973942717
0.66 0.716138215506
0.67 0.734876040116
0.68 0.75314440318
0.69 0.770902613296
0.7 0.788112606598
0.71 0.80473922671
0.72 0.820750473376
0.73 0.836117714531
0.74 0.850815857278
0.75 0.864823474317
0.76 0.878122883678
0.77 0.890700181287
0.78 0.902545227803
0.79 0.913651593303
0.8 0.924016465669
0.81 0.933640530845
0.82 0.942527835351
0.83 0.950685643408
0.84 0.958124302507
0.85 0.964857132159
0.86 0.970900350503
0.87 0.976273052371
0.88 0.980997249987
0.89 0.985097983655
0.9 0.988603504401
0.91 0.991545523717
0.92 0.993959517487
0.93 0.995885062337
0.94 0.997366173992
0.95 0.99845160992
0.96 0.999195094718
0.97 0.999655428988
0.98 0.999896454796
0.99 0.999986878339
1.0 1.0


==> figures/insertionfunction/kolor7.txt <==
0.0 0.0
0.01 3.85766689446e-09
0.02 1.1699916739e-07
0.03 8.42304060224e-07
0.04 3.36702771635e-06
0.05 9.75525392819e-06
0.06 2.30686369642e-05
0.07 4.74376452718e-05
0.08 8.80998458725e-05
0.09 0.000151416422773
0.1 0.000244873702033
0.11 0.000377073181877
0.12 0.000557711423375
0.13 0.000797549995457
0.14 0.00110837527293
0.15 0.00150294802706
0.16 0.00199494320879
0.17 0.0025988809199
0.18 0.00333005015264
0.19 0.00420442735085
0.2 0.00523859214065
0.21 0.00644964266799
0.22 0.00785511286113
0.23 0.00947289362886
0.24 0.0113211595444
0.25 0.0134183019936
0.26 0.0157828691309
0.27 0.0184335123388
0.28 0.02138893826
0.29 0.0246678649194
0.3 0.0282889799889
0.31 0.03227089891
0.32 0.0366321203827
0.33 0.0413909766643
0.34 0.0465655761997
0.35 0.0521737363188
0.36 0.0582329040706
0.37 0.0647600637104
0.38 0.0717716298855
0.39 0.079283326165
0.4 0.0873100491981
0.41 0.0958657194468
0.42 0.104963120092
0.43 0.114613726339
0.44 0.124827527936
0.45 0.135612848203
0.46 0.14697616333
0.47 0.158921925983
0.48 0.171452397494
0.49 0.184567492979
0.5 0.198264643669
0.51 0.212538680591
0.52 0.227381743367
0.53 0.242783217505
0.54 0.258729702928
0.55 0.275205015846
0.56 0.292190225242
0.57 0.309663724388
0.58 0.327601336853
0.59 0.345976455467
0.6 0.3647602117
0.61 0.383921671897
0.62 0.40342805585
0.63 0.423244972269
0.64 0.443336664915
0.65 0.463666262472
0.66 0.484196024721
0.67 0.504887577254
0.68 0.525702126858
0.69 0.546600649842
0.7 0.567544045994
0.71 0.588493251554
0.72 0.609409305556
0.73 0.630253365204
0.74 0.650986667503
0.75 0.671570436185
0.76 0.691965735054
0.77 0.712133271129
0.78 0.732033153304
0.79 0.751624614698
0.8 0.770865709232
0.81 0.78971299518
0.82 0.808121220454
0.83 0.826043025958
0.84 0.843428684545
0.85 0.860225893691
0.86 0.876379640148
0.87 0.891832154409
0.88 0.906522972153
0.89 0.920389119236
0.9 0.933365436879
0.91 0.945385065411
0.92 0.956380109693
0.93 0.966282519158
0.94 0.975025233025
0.95 0.982543670494
0.96 0.988777691647
0.97 0.993674224042
0.98 0.997190851312
0.99 0.999300804628
1.0 1.0


==> figures/insertionfunction/kolor8.txt <==
0.0 0.0
0.01 1.12079155791e-12
0.02 1.37823886107e-10
0.03 2.2557786871e-09
0.04 1.6147119491e-08
0.05 7.34039044739e-08
0.06 2.50256888971e-07
0.07 6.9929646329e-07
0.08 1.68887623008e-06
0.09 3.64830079297e-06
0.1 7.21656826503e-06
0.11 1.32924152037e-05
0.12 2.30836235878e-05
0.13 3.81539197459e-05
0.14 6.04662522137e-05
0.15 9.24217170634e-05
0.16 0.000136893854919
0.17 0.000197258435997
0.18 0.000277419153075
0.19 0.000381829843822
0.2 0.000515513960203
0.21 0.000684081998772
0.22 0.000893747513317
0.23 0.00115134216695
0.24 0.00146433006366
0.25 0.00184082135022
0.26 0.00228958481931
0.27 0.00282005899259
0.28 0.00344236093633
0.29 0.00416729187677
0.3 0.00500633854798
0.31 0.0059716691315
0.32 0.00707612263641
0.33 0.00833319062391
0.34 0.00975699029806
0.35 0.0113622281597
0.36 0.0131641536468
0.37 0.0151785024496
0.38 0.0174214294895
0.39 0.0199094318621
0.4 0.0226592623732
0.41 0.0256878346136
0.42 0.0290121208258
0.43 0.0326490440967
0.44 0.0366153666587
0.45 0.0409275762921
0.46 0.0456017729842
0.47 0.0506535581171
0.48 0.0560979285148
0.49 0.061949177692
0.5 0.0682208065987
0.51 0.0749254460511
0.52 0.082074792888
0.53 0.0896795616753
0.54 0.0977494535252
0.55 0.106293143274
0.56 0.115318285897
0.57 0.124831542624
0.58 0.134838626732
0.59 0.14534436849
0.6 0.156352798145
0.61 0.167867245238
0.62 0.179890451871
0.63 0.19242469688
0.64 0.205471927173
0.65 0.219033891777
0.66 0.233112273501
0.67 0.247708812477
0.68 0.262825415338
0.69 0.278464243377
0.7 0.294627772826
0.71 0.311318820382
0.72 0.32854052741
0.73 0.346296296843
0.74 0.364589677791
0.75 0.383424194284
0.76 0.402803116375
0.77 0.422729174132
0.78 0.443204217704
0.79 0.464228829674
0.8 0.485801899159
0.81 0.507920170444
0.82 0.530577782068
0.83 0.553765814956
0.84 0.577471869982
0.85 0.601679695829
0.86 0.62636888653
0.87 0.651514664119
0.88 0.677087754508
0.89 0.703054353386
0.9 0.729376162701
0.91 0.756010456419
0.92 0.782910105891
0.93 0.81002345984
0.94 0.837293931254
0.95 0.864659093353
0.96 0.892049029868
0.97 0.919383622309
0.98 0.946568390964
0.99 0.973488440471
1.0 1.0

